The close relation between border and Pommaret marked bases

Given a finite order ideal $\mathcal O$ in the polynomial ring $K[x_1,\dots, x_n]$ over a field $K$, let $\partial \mathcal O$ be the border of $\mathcal O$ and $\mathcal P_{\mathcal O}$ the Pommaret basis of the ideal generated by the terms outside $\mathcal O$. In the framework of reduction structures introduced by Ceria, Mora, Roggero in 2019, we investigate relations among $\partial\mathcal O$-marked sets (resp. bases) and $\mathcal P_{\mathcal O}$-marked sets (resp. bases). We prove that a $\partial\mathcal O$-marked set $B$ is a marked basis if and only if the $\mathcal P_{\mathcal O}$-marked set $P$ contained in $B$ is a marked basis and generates the same ideal as $B$. Using a functorial description of these marked bases, as a byproduct we obtain that the affine schemes respectively parameterizing $\partial\mathcal O$-marked bases and $\mathcal P_{\mathcal O}$-marked bases are isomorphic. We are able to describe this isomorphism as a projection that can be explicitly constructed without the use of Gr\"obner elimination techniques. In particular, we obtain a straightforward embedding of border schemes in smaller affine spaces. Furthermore, we observe that Pommaret marked schemes give an open covering of punctual Hilbert schemes. Several examples are given along all the paper.

==> ancillary/EqsBorderMarkedScheme.txt <==
EqsBorderMarkedScheme := [c[1,3]^2+c[1,4]*c[3,3]+c[1,7]*c[10,3]-c[6,3], c[1,3]*c[1,4]+c[1,4]*c[
3,4]+c[1,7]*c[10,4]-c[6,4], c[1,3]*c[3,3]+c[3,3]*c[3,4]+c[3,7]*c[10,3]-c[7,3],
c[1,4]*c[3,3]+c[3,4]^2+c[3,7]*c[10,4]-c[7,4], c[1,1]*c[1,3]+c[1,4]*c[3,1]+c[1,
7]*c[10,1]-c[6,1], c[1,1]*c[3,3]+c[3,1]*c[3,4]+c[3,7]*c[10,1]-c[7,1], c[1,1]*c
[6,3]+c[3,1]*c[6,4]+c[6,7]*c[10,1]-c[8,1], c[1,1]*c[7,3]+c[3,1]*c[7,4]+c[7,7]*
c[10,1]-c[9,1], c[1,1]*c[8,3]+c[3,1]*c[8,4]+c[8,7]*c[10,1]-c[11,1], c[1,1]*c[9
,3]+c[3,1]*c[9,4]+c[9,7]*c[10,1]-c[12,1], c[1,3]*c[6,3]+c[3,3]*c[6,4]+c[6,7]*c
[10,3]-c[8,3], c[1,3]*c[7,3]+c[3,3]*c[7,4]+c[7,7]*c[10,3]-c[9,3], c[1,3]*c[8,3
]+c[3,3]*c[8,4]+c[8,7]*c[10,3]-c[11,3], c[1,3]*c[9,3]+c[3,3]*c[9,4]+c[9,7]*c[
10,3]-c[12,3], c[1,4]*c[6,3]+c[3,4]*c[6,4]+c[6,7]*c[10,4]-c[8,4], c[1,4]*c[7,3
]+c[3,4]*c[7,4]+c[7,7]*c[10,4]-c[9,4], c[1,4]*c[8,3]+c[3,4]*c[8,4]+c[8,7]*c[10
,4]-c[11,4], c[1,4]*c[9,3]+c[3,4]*c[9,4]+c[9,7]*c[10,4]-c[12,4], c[1,3]*c[1,7]
+c[1,4]*c[3,7]+c[1,7]*c[10,7]+c[1,6]-c[6,7], c[1,7]*c[3,3]+c[3,4]*c[3,7]+c[3,7
]*c[10,7]+c[3,6]-c[7,7], c[1,2]*c[1,3]+c[1,4]*c[3,2]+c[1,7]*c[10,2]+c[1,1]-c[6
,2], c[1,3]*c[1,5]+c[1,4]*c[3,5]+c[1,7]*c[10,5]+c[1,2]-c[6,5], c[1,2]*c[3,3]+c
[3,2]*c[3,4]+c[3,7]*c[10,2]+c[3,1]-c[7,2], c[1,2]*c[6,3]+c[3,2]*c[6,4]+c[6,7]*
c[10,2]+c[6,1]-c[8,2], c[1,2]*c[7,3]+c[3,2]*c[7,4]+c[7,7]*c[10,2]+c[7,1]-c[9,2
], c[1,2]*c[8,3]+c[3,2]*c[8,4]+c[8,7]*c[10,2]+c[8,1]-c[11,2], c[1,2]*c[9,3]+c[
3,2]*c[9,4]+c[9,7]*c[10,2]+c[9,1]-c[12,2], c[1,3]*c[1,6]+c[1,4]*c[3,6]+c[1,7]*
c[10,6]+c[1,5]-c[6,6], c[1,5]*c[3,3]+c[3,4]*c[3,5]+c[3,7]*c[10,5]+c[3,2]-c[7,5
], c[1,5]*c[6,3]+c[3,5]*c[6,4]+c[6,7]*c[10,5]+c[6,2]-c[8,5], c[1,5]*c[7,3]+c[3
,5]*c[7,4]+c[7,7]*c[10,5]+c[7,2]-c[9,5], c[1,5]*c[8,3]+c[3,5]*c[8,4]+c[8,7]*c[
10,5]+c[8,2]-c[11,5], c[1,5]*c[9,3]+c[3,5]*c[9,4]+c[9,7]*c[10,5]+c[9,2]-c[12,5
], c[1,6]*c[3,3]+c[3,4]*c[3,6]+c[3,7]*c[10,6]+c[3,5]-c[7,6], c[1,6]*c[6,3]+c[3
,6]*c[6,4]+c[6,7]*c[10,6]+c[6,5]-c[8,6], c[1,6]*c[7,3]+c[3,6]*c[7,4]+c[7,7]*c[
10,6]+c[7,5]-c[9,6], c[1,6]*c[8,3]+c[3,6]*c[8,4]+c[8,7]*c[10,6]+c[8,5]-c[11,6]
, c[1,6]*c[9,3]+c[3,6]*c[9,4]+c[9,7]*c[10,6]+c[9,5]-c[12,6], c[1,7]*c[6,3]+c[3
,7]*c[6,4]+c[6,7]*c[10,7]+c[6,6]-c[8,7], c[1,7]*c[7,3]+c[3,7]*c[7,4]+c[7,7]*c[
10,7]+c[7,6]-c[9,7], c[1,7]*c[8,3]+c[3,7]*c[8,4]+c[8,7]*c[10,7]+c[8,6]-c[11,7]
, c[1,7]*c[9,3]+c[3,7]*c[9,4]+c[9,7]*c[10,7]+c[9,6]-c[12,7], -c[1,2]*c[3,3]-c[
1,4]*c[5,3]-c[1,5]*c[7,3]-c[1,6]*c[9,3]-c[1,7]*c[12,3]+c[3,3]*c[4,4]+c[4,7]*c[
10,3], -c[1,4]*c[3,2]+c[1,4]*c[4,3]-c[2,4]*c[3,3]-c[3,5]*c[6,4]-c[3,6]*c[8,4]-
c[3,7]*c[11,4]+c[4,7]*c[10,4], -c[1,7]*c[10,2]+c[1,7]*c[11,3]-c[2,7]*c[10,3]+c
[3,7]*c[11,4]-c[4,7]*c[10,4]-c[6,7]*c[10,5]-c[8,7]*c[10,6]+c[11,6], c[1,7]*c[
12,3]-c[3,7]*c[10,2]+c[3,7]*c[12,4]-c[4,7]*c[10,3]-c[5,7]*c[10,4]-c[7,7]*c[10,
5]-c[9,7]*c[10,6]+c[12,6], -c[1,2]*c[1,3]-c[1,4]*c[4,3]-c[1,5]*c[6,3]-c[1,6]*c
[8,3]-c[1,7]*c[11,3]+c[2,4]*c[3,3]+c[2,7]*c[10,3]-c[1,1], c[1,4]*c[5,3]-c[3,2]
*c[3,4]-c[3,3]*c[4,4]-c[3,5]*c[7,4]-c[3,6]*c[9,4]-c[3,7]*c[12,4]+c[5,7]*c[10,4
]-c[3,1], -c[1,2]*c[1,4]-c[1,3]*c[2,4]+c[1,4]*c[2,3]-c[1,4]*c[4,4]-c[1,5]*c[6,
4]-c[1,6]*c[8,4]-c[1,7]*c[11,4]+c[2,4]*c[3,4]+c[2,7]*c[10,4], c[1,3]*c[5,3]-c[
3,2]*c[3,3]-c[3,3]*c[4,3]+c[3,3]*c[5,4]-c[3,4]*c[5,3]-c[3,5]*c[7,3]-c[3,6]*c[9
,3]-c[3,7]*c[12,3]+c[5,7]*c[10,3], c[1,3]*c[12,3]-c[3,3]*c[10,2]+c[3,3]*c[12,4
]-c[4,3]*c[10,3]-c[5,3]*c[10,4]-c[7,3]*c[10,5]-c[9,3]*c[10,6]+c[10,3]*c[12,7]-
c[10,7]*c[12,3], -c[1,4]*c[10,2]+c[1,4]*c[11,3]-c[2,4]*c[10,3]+c[3,4]*c[11,4]-
c[4,4]*c[10,4]-c[6,4]*c[10,5]-c[8,4]*c[10,6]+c[10,4]*c[11,7]-c[10,7]*c[11,4],
-c[1,1]*c[1,2]+c[1,1]*c[2,3]-c[1,3]*c[2,1]-c[1,4]*c[4,1]-c[1,5]*c[6,1]-c[1,6]*
c[8,1]-c[1,7]*c[11,1]+c[2,4]*c[3,1]+c[2,7]*c[10,1], c[1,1]*c[4,3]-c[1,2]*c[3,1
]-c[1,3]*c[4,1]-c[1,4]*c[5,1]-c[1,5]*c[7,1]-c[1,6]*c[9,1]-c[1,7]*c[12,1]+c[3,1
]*c[4,4]+c[4,7]*c[10,1], -c[1,1]*c[3,2]+c[1,1]*c[4,3]-c[2,1]*c[3,3]+c[3,1]*c[4
,4]-c[3,4]*c[4,1]-c[3,5]*c[6,1]-c[3,6]*c[8,1]-c[3,7]*c[11,1]+c[4,7]*c[10,1], -
c[1,1]*c[10,2]+c[1,1]*c[11,3]-c[2,1]*c[10,3]+c[3,1]*c[11,4]-c[4,1]*c[10,4]-c[6
,1]*c[10,5]-c[8,1]*c[10,6]+c[10,1]*c[11,7]-c[10,7]*c[11,1], c[1,1]*c[5,3]-c[3,
1]*c[3,2]+c[3,1]*c[5,4]-c[3,3]*c[4,1]-c[3,4]*c[5,1]-c[3,5]*c[7,1]-c[3,6]*c[9,1
]-c[3,7]*c[12,1]+c[5,7]*c[10,1], c[1,1]*c[12,3]-c[3,1]*c[10,2]+c[3,1]*c[12,4]-
c[4,1]*c[10,3]-c[5,1]*c[10,4]-c[7,1]*c[10,5]-c[9,1]*c[10,6]+c[10,1]*c[12,7]-c[
10,7]*c[12,1], -c[1,2]*c[3,4]-c[1,3]*c[4,4]+c[1,4]*c[4,3]-c[1,4]*c[5,4]-c[1,5]
*c[7,4]-c[1,6]*c[9,4]-c[1,7]*c[12,4]+c[3,4]*c[4,4]+c[4,7]*c[10,4]-c[1,1], -c[1
,2]*c[1,7]-c[1,3]*c[2,7]-c[1,4]*c[4,7]-c[1,5]*c[6,7]-c[1,6]*c[8,7]+c[1,7]*c[2,
3]-c[1,7]*c[11,7]+c[2,4]*c[3,7]+c[2,7]*c[10,7]+c[2,6], -c[1,2]*c[3,7]-c[1,3]*c
[4,7]-c[1,4]*c[5,7]-c[1,5]*c[7,7]-c[1,6]*c[9,7]+c[1,7]*c[4,3]-c[1,7]*c[12,7]+c
[3,7]*c[4,4]+c[4,7]*c[10,7]+c[4,6], -c[1,3]*c[3,2]+c[1,3]*c[4,3]-c[2,3]*c[3,3]
+c[3,3]*c[4,4]-c[3,4]*c[4,3]-c[3,5]*c[6,3]-c[3,6]*c[8,3]-c[3,7]*c[11,3]+c[4,7]
*c[10,3]-c[3,1], -c[1,3]*c[10,2]+c[1,3]*c[11,3]-c[2,3]*c[10,3]+c[3,3]*c[11,4]-
c[4,3]*c[10,4]-c[6,3]*c[10,5]-c[8,3]*c[10,6]+c[10,3]*c[11,7]-c[10,7]*c[11,3]-c
[10,1], c[1,4]*c[12,3]-c[3,4]*c[10,2]+c[3,4]*c[12,4]-c[4,4]*c[10,3]-c[5,4]*c[
10,4]-c[7,4]*c[10,5]-c[9,4]*c[10,6]+c[10,4]*c[12,7]-c[10,7]*c[12,4]-c[10,1], -
c[1,7]*c[3,2]+c[1,7]*c[4,3]-c[2,7]*c[3,3]-c[3,4]*c[4,7]-c[3,5]*c[6,7]-c[3,6]*c
[8,7]+c[3,7]*c[4,4]-c[3,7]*c[11,7]+c[4,7]*c[10,7]+c[4,6], c[1,7]*c[5,3]-c[3,2]
*c[3,7]-c[3,3]*c[4,7]-c[3,4]*c[5,7]-c[3,5]*c[7,7]-c[3,6]*c[9,7]+c[3,7]*c[5,4]-
c[3,7]*c[12,7]+c[5,7]*c[10,7]+c[5,6], -c[1,2]^2+c[1,2]*c[2,3]-c[1,3]*c[2,2]-c[
1,4]*c[4,2]-c[1,5]*c[6,2]-c[1,6]*c[8,2]-c[1,7]*c[11,2]+c[2,4]*c[3,2]+c[2,7]*c[
10,2]+c[2,1], -c[1,2]*c[1,5]-c[1,3]*c[2,5]-c[1,4]*c[4,5]+c[1,5]*c[2,3]-c[1,5]*
c[6,5]-c[1,6]*c[8,5]-c[1,7]*c[11,5]+c[2,4]*c[3,5]+c[2,7]*c[10,5]+c[2,2], -c[1,
2]*c[1,6]-c[1,3]*c[2,6]-c[1,4]*c[4,6]-c[1,5]*c[6,6]+c[1,6]*c[2,3]-c[1,6]*c[8,6
]-c[1,7]*c[11,6]+c[2,4]*c[3,6]+c[2,7]*c[10,6]+c[2,5], -c[1,2]*c[3,2]+c[1,2]*c[
4,3]-c[1,3]*c[4,2]-c[1,4]*c[5,2]-c[1,5]*c[7,2]-c[1,6]*c[9,2]-c[1,7]*c[12,2]+c[
3,2]*c[4,4]+c[4,7]*c[10,2]+c[4,1], -c[1,2]*c[3,5]-c[1,3]*c[4,5]-c[1,4]*c[5,5]+
c[1,5]*c[4,3]-c[1,5]*c[7,5]-c[1,6]*c[9,5]-c[1,7]*c[12,5]+c[3,5]*c[4,4]+c[4,7]*
c[10,5]+c[4,2], -c[1,2]*c[3,6]-c[1,3]*c[4,6]-c[1,4]*c[5,6]-c[1,5]*c[7,6]+c[1,6
]*c[4,3]-c[1,6]*c[9,6]-c[1,7]*c[12,6]+c[3,6]*c[4,4]+c[4,7]*c[10,6]+c[4,5], -c[
1,2]*c[3,2]+c[1,2]*c[4,3]-c[2,2]*c[3,3]+c[3,2]*c[4,4]-c[3,4]*c[4,2]-c[3,5]*c[6
,2]-c[3,6]*c[8,2]-c[3,7]*c[11,2]+c[4,7]*c[10,2]+c[4,1], -c[1,2]*c[10,2]+c[1,2]
*c[11,3]-c[2,2]*c[10,3]+c[3,2]*c[11,4]-c[4,2]*c[10,4]-c[6,2]*c[10,5]-c[8,2]*c[
10,6]+c[10,2]*c[11,7]-c[10,7]*c[11,2]+c[11,1], c[1,2]*c[5,3]-c[3,2]^2+c[3,2]*c
[5,4]-c[3,3]*c[4,2]-c[3,4]*c[5,2]-c[3,5]*c[7,2]-c[3,6]*c[9,2]-c[3,7]*c[12,2]+c
[5,7]*c[10,2]+c[5,1], c[1,2]*c[12,3]-c[3,2]*c[10,2]+c[3,2]*c[12,4]-c[4,2]*c[10
,3]-c[5,2]*c[10,4]-c[7,2]*c[10,5]-c[9,2]*c[10,6]+c[10,2]*c[12,7]-c[10,7]*c[12,
2]+c[12,1], -c[1,5]*c[3,2]+c[1,5]*c[4,3]-c[2,5]*c[3,3]-c[3,4]*c[4,5]+c[3,5]*c[
4,4]-c[3,5]*c[6,5]-c[3,6]*c[8,5]-c[3,7]*c[11,5]+c[4,7]*c[10,5]+c[4,2], -c[1,5]
*c[10,2]+c[1,5]*c[11,3]-c[2,5]*c[10,3]+c[3,5]*c[11,4]-c[4,5]*c[10,4]-c[6,5]*c[
10,5]-c[8,5]*c[10,6]+c[10,5]*c[11,7]-c[10,7]*c[11,5]+c[11,2], c[1,5]*c[5,3]-c[
3,2]*c[3,5]-c[3,3]*c[4,5]-c[3,4]*c[5,5]+c[3,5]*c[5,4]-c[3,5]*c[7,5]-c[3,6]*c[9
,5]-c[3,7]*c[12,5]+c[5,7]*c[10,5]+c[5,2], c[1,5]*c[12,3]-c[3,5]*c[10,2]+c[3,5]
*c[12,4]-c[4,5]*c[10,3]-c[5,5]*c[10,4]-c[7,5]*c[10,5]-c[9,5]*c[10,6]+c[10,5]*c
[12,7]-c[10,7]*c[12,5]+c[12,2], -c[1,6]*c[3,2]+c[1,6]*c[4,3]-c[2,6]*c[3,3]-c[3
,4]*c[4,6]-c[3,5]*c[6,6]+c[3,6]*c[4,4]-c[3,6]*c[8,6]-c[3,7]*c[11,6]+c[4,7]*c[
10,6]+c[4,5], -c[1,6]*c[10,2]+c[1,6]*c[11,3]-c[2,6]*c[10,3]+c[3,6]*c[11,4]-c[4
,6]*c[10,4]-c[6,6]*c[10,5]-c[8,6]*c[10,6]+c[10,6]*c[11,7]-c[10,7]*c[11,6]+c[11
,5], c[1,6]*c[5,3]-c[3,2]*c[3,6]-c[3,3]*c[4,6]-c[3,4]*c[5,6]-c[3,5]*c[7,6]+c[3
,6]*c[5,4]-c[3,6]*c[9,6]-c[3,7]*c[12,6]+c[5,7]*c[10,6]+c[5,5], c[1,6]*c[12,3]-
c[3,6]*c[10,2]+c[3,6]*c[12,4]-c[4,6]*c[10,3]-c[5,6]*c[10,4]-c[7,6]*c[10,5]-c[9
,6]*c[10,6]+c[10,6]*c[12,7]-c[10,7]*c[12,6]+c[12,5], -c[1,3]*c[4,2]-c[1,4]*c[5
,2]-c[1,5]*c[7,2]-c[1,6]*c[9,2]-c[1,7]*c[12,2]+c[2,2]*c[3,3]+c[3,4]*c[4,2]+c[3
,5]*c[6,2]+c[3,6]*c[8,2]+c[3,7]*c[11,2], c[1,5]*c[7,2]+c[2,5]*c[7,3]-c[3,5]*c[
6,2]-c[4,5]*c[6,3]+c[4,5]*c[7,4]-c[5,5]*c[6,4]-c[6,6]*c[9,5]-c[6,7]*c[12,5]+c[
7,6]*c[8,5]+c[7,7]*c[11,5], c[1,6]*c[9,2]+c[2,6]*c[9,3]-c[3,6]*c[8,2]-c[4,6]*c
[8,3]+c[4,6]*c[9,4]-c[5,6]*c[8,4]+c[6,6]*c[9,5]-c[7,6]*c[8,5]-c[8,7]*c[12,6]+c
[9,7]*c[11,6], c[1,7]*c[12,2]+c[2,7]*c[12,3]-c[3,7]*c[11,2]-c[4,7]*c[11,3]+c[4
,7]*c[12,4]-c[5,7]*c[11,4]+c[6,7]*c[12,5]-c[7,7]*c[11,5]+c[8,7]*c[12,6]-c[9,7]
*c[11,6], c[1,3]*c[4,2]-c[2,2]*c[3,3]-c[2,4]*c[5,3]-c[2,5]*c[7,3]-c[2,6]*c[9,3
]-c[2,7]*c[12,3]+c[4,3]*c[4,4]+c[4,5]*c[6,3]+c[4,6]*c[8,3]+c[4,7]*c[11,3]+c[4,
1], c[1,4]*c[5,2]+c[2,4]*c[5,3]-c[3,4]*c[4,2]-c[4,3]*c[4,4]-c[4,5]*c[7,4]-c[4,
6]*c[9,4]-c[4,7]*c[12,4]+c[5,5]*c[6,4]+c[5,6]*c[8,4]+c[5,7]*c[11,4]-c[4,1], -c
[1,2]*c[3,5]-c[1,3]*c[4,5]-c[1,4]*c[5,5]+c[1,5]*c[3,2]-c[1,5]*c[7,5]-c[1,6]*c[
9,5]-c[1,7]*c[12,5]+c[2,5]*c[3,3]+c[3,4]*c[4,5]+c[3,5]*c[6,5]+c[3,6]*c[8,5]+c[
3,7]*c[11,5], -c[1,2]*c[3,6]-c[1,3]*c[4,6]-c[1,4]*c[5,6]-c[1,5]*c[7,6]+c[1,6]*
c[3,2]-c[1,6]*c[9,6]-c[1,7]*c[12,6]+c[2,6]*c[3,3]+c[3,4]*c[4,6]+c[3,5]*c[6,6]+
c[3,6]*c[8,6]+c[3,7]*c[11,6], -c[1,2]*c[3,7]-c[1,3]*c[4,7]-c[1,4]*c[5,7]-c[1,5
]*c[7,7]-c[1,6]*c[9,7]+c[1,7]*c[3,2]-c[1,7]*c[12,7]+c[2,7]*c[3,3]+c[3,4]*c[4,7
]+c[3,5]*c[6,7]+c[3,6]*c[8,7]+c[3,7]*c[11,7], c[1,2]*c[4,2]-c[2,2]*c[3,2]+c[2,
2]*c[4,3]-c[2,3]*c[4,2]-c[2,4]*c[5,2]-c[2,5]*c[7,2]-c[2,6]*c[9,2]-c[2,7]*c[12,
2]+c[4,2]*c[4,4]+c[4,5]*c[6,2]+c[4,6]*c[8,2]+c[4,7]*c[11,2], c[1,2]*c[5,2]+c[2
,2]*c[5,3]-c[3,2]*c[4,2]-c[4,2]*c[4,3]+c[4,2]*c[5,4]-c[4,4]*c[5,2]-c[4,5]*c[7,
2]-c[4,6]*c[9,2]-c[4,7]*c[12,2]+c[5,5]*c[6,2]+c[5,6]*c[8,2]+c[5,7]*c[11,2], c[
1,2]*c[7,2]+c[2,2]*c[7,3]-c[3,2]*c[6,2]-c[4,2]*c[6,3]+c[4,2]*c[7,4]-c[5,2]*c[6
,4]+c[6,2]*c[7,5]-c[6,5]*c[7,2]-c[6,6]*c[9,2]-c[6,7]*c[12,2]+c[7,6]*c[8,2]+c[7
,7]*c[11,2], c[1,2]*c[9,2]+c[2,2]*c[9,3]-c[3,2]*c[8,2]-c[4,2]*c[8,3]+c[4,2]*c[
9,4]-c[5,2]*c[8,4]+c[6,2]*c[9,5]-c[7,2]*c[8,5]+c[8,2]*c[9,6]-c[8,6]*c[9,2]-c[8
,7]*c[12,2]+c[9,7]*c[11,2], c[1,2]*c[12,2]+c[2,2]*c[12,3]-c[3,2]*c[11,2]-c[4,2
]*c[11,3]+c[4,2]*c[12,4]-c[5,2]*c[11,4]+c[6,2]*c[12,5]-c[7,2]*c[11,5]+c[8,2]*c
[12,6]-c[9,2]*c[11,6]+c[11,2]*c[12,7]-c[11,7]*c[12,2], c[1,5]*c[4,2]-c[2,2]*c[
3,5]-c[2,3]*c[4,5]-c[2,4]*c[5,5]+c[2,5]*c[4,3]-c[2,5]*c[7,5]-c[2,6]*c[9,5]-c[2
,7]*c[12,5]+c[4,4]*c[4,5]+c[4,5]*c[6,5]+c[4,6]*c[8,5]+c[4,7]*c[11,5], c[1,5]*c
[5,2]+c[2,5]*c[5,3]-c[3,5]*c[4,2]-c[4,3]*c[4,5]-c[4,4]*c[5,5]+c[4,5]*c[5,4]-c[
4,5]*c[7,5]-c[4,6]*c[9,5]-c[4,7]*c[12,5]+c[5,5]*c[6,5]+c[5,6]*c[8,5]+c[5,7]*c[
11,5], c[1,5]*c[9,2]+c[2,5]*c[9,3]-c[3,5]*c[8,2]-c[4,5]*c[8,3]+c[4,5]*c[9,4]-c
[5,5]*c[8,4]+c[6,5]*c[9,5]-c[7,5]*c[8,5]+c[8,5]*c[9,6]-c[8,6]*c[9,5]-c[8,7]*c[
12,5]+c[9,7]*c[11,5], c[1,5]*c[12,2]+c[2,5]*c[12,3]-c[3,5]*c[11,2]-c[4,5]*c[11
,3]+c[4,5]*c[12,4]-c[5,5]*c[11,4]+c[6,5]*c[12,5]-c[7,5]*c[11,5]+c[8,5]*c[12,6]
-c[9,5]*c[11,6]+c[11,5]*c[12,7]-c[11,7]*c[12,5], c[1,6]*c[4,2]-c[2,2]*c[3,6]-c
[2,3]*c[4,6]-c[2,4]*c[5,6]-c[2,5]*c[7,6]+c[2,6]*c[4,3]-c[2,6]*c[9,6]-c[2,7]*c[
12,6]+c[4,4]*c[4,6]+c[4,5]*c[6,6]+c[4,6]*c[8,6]+c[4,7]*c[11,6], c[1,6]*c[5,2]+
c[2,6]*c[5,3]-c[3,6]*c[4,2]-c[4,3]*c[4,6]-c[4,4]*c[5,6]-c[4,5]*c[7,6]+c[4,6]*c
[5,4]-c[4,6]*c[9,6]-c[4,7]*c[12,6]+c[5,5]*c[6,6]+c[5,6]*c[8,6]+c[5,7]*c[11,6],
c[1,6]*c[7,2]+c[2,6]*c[7,3]-c[3,6]*c[6,2]-c[4,6]*c[6,3]+c[4,6]*c[7,4]-c[5,6]*c
[6,4]-c[6,5]*c[7,6]+c[6,6]*c[7,5]-c[6,6]*c[9,6]-c[6,7]*c[12,6]+c[7,6]*c[8,6]+c
[7,7]*c[11,6], c[1,6]*c[12,2]+c[2,6]*c[12,3]-c[3,6]*c[11,2]-c[4,6]*c[11,3]+c[4
,6]*c[12,4]-c[5,6]*c[11,4]+c[6,6]*c[12,5]-c[7,6]*c[11,5]+c[8,6]*c[12,6]-c[9,6]
*c[11,6]+c[11,6]*c[12,7]-c[11,7]*c[12,6], c[1,7]*c[4,2]-c[2,2]*c[3,7]-c[2,3]*c
[4,7]-c[2,4]*c[5,7]-c[2,5]*c[7,7]-c[2,6]*c[9,7]+c[2,7]*c[4,3]-c[2,7]*c[12,7]+c
[4,4]*c[4,7]+c[4,5]*c[6,7]+c[4,6]*c[8,7]+c[4,7]*c[11,7], c[1,7]*c[5,2]+c[2,7]*
c[5,3]-c[3,7]*c[4,2]-c[4,3]*c[4,7]-c[4,4]*c[5,7]-c[4,5]*c[7,7]-c[4,6]*c[9,7]+c
[4,7]*c[5,4]-c[4,7]*c[12,7]+c[5,5]*c[6,7]+c[5,6]*c[8,7]+c[5,7]*c[11,7], c[1,7]
*c[7,2]+c[2,7]*c[7,3]-c[3,7]*c[6,2]-c[4,7]*c[6,3]+c[4,7]*c[7,4]-c[5,7]*c[6,4]-
c[6,5]*c[7,7]-c[6,6]*c[9,7]+c[6,7]*c[7,5]-c[6,7]*c[12,7]+c[7,6]*c[8,7]+c[7,7]*
c[11,7], c[1,7]*c[9,2]+c[2,7]*c[9,3]-c[3,7]*c[8,2]-c[4,7]*c[8,3]+c[4,7]*c[9,4]
-c[5,7]*c[8,4]+c[6,7]*c[9,5]-c[7,7]*c[8,5]-c[8,6]*c[9,7]+c[8,7]*c[9,6]-c[8,7]*
c[12,7]+c[9,7]*c[11,7], c[1,1]*c[3,2]-c[1,2]*c[3,1]-c[1,3]*c[4,1]-c[1,4]*c[5,1
]-c[1,5]*c[7,1]-c[1,6]*c[9,1]-c[1,7]*c[12,1]+c[2,1]*c[3,3]+c[3,4]*c[4,1]+c[3,5
]*c[6,1]+c[3,6]*c[8,1]+c[3,7]*c[11,1], c[1,1]*c[4,2]+c[2,1]*c[4,3]-c[2,2]*c[3,
1]-c[2,3]*c[4,1]-c[2,4]*c[5,1]-c[2,5]*c[7,1]-c[2,6]*c[9,1]-c[2,7]*c[12,1]+c[4,
1]*c[4,4]+c[4,5]*c[6,1]+c[4,6]*c[8,1]+c[4,7]*c[11,1], c[1,1]*c[5,2]+c[2,1]*c[5
,3]-c[3,1]*c[4,2]-c[4,1]*c[4,3]+c[4,1]*c[5,4]-c[4,4]*c[5,1]-c[4,5]*c[7,1]-c[4,
6]*c[9,1]-c[4,7]*c[12,1]+c[5,5]*c[6,1]+c[5,6]*c[8,1]+c[5,7]*c[11,1], c[1,1]*c[
7,2]+c[2,1]*c[7,3]-c[3,1]*c[6,2]-c[4,1]*c[6,3]+c[4,1]*c[7,4]-c[5,1]*c[6,4]+c[6
,1]*c[7,5]-c[6,5]*c[7,1]-c[6,6]*c[9,1]-c[6,7]*c[12,1]+c[7,6]*c[8,1]+c[7,7]*c[
11,1], c[1,1]*c[9,2]+c[2,1]*c[9,3]-c[3,1]*c[8,2]-c[4,1]*c[8,3]+c[4,1]*c[9,4]-c
[5,1]*c[8,4]+c[6,1]*c[9,5]-c[7,1]*c[8,5]+c[8,1]*c[9,6]-c[8,6]*c[9,1]-c[8,7]*c[
12,1]+c[9,7]*c[11,1], c[1,1]*c[12,2]+c[2,1]*c[12,3]-c[3,1]*c[11,2]-c[4,1]*c[11
,3]+c[4,1]*c[12,4]-c[5,1]*c[11,4]+c[6,1]*c[12,5]-c[7,1]*c[11,5]+c[8,1]*c[12,6]
-c[9,1]*c[11,6]+c[11,1]*c[12,7]-c[11,7]*c[12,1], -c[1,2]*c[3,4]-c[1,3]*c[4,4]+
c[1,4]*c[3,2]-c[1,4]*c[5,4]-c[1,5]*c[7,4]-c[1,6]*c[9,4]-c[1,7]*c[12,4]+c[2,4]*
c[3,3]+c[3,4]*c[4,4]+c[3,5]*c[6,4]+c[3,6]*c[8,4]+c[3,7]*c[11,4]-c[1,1], -c[1,2
]*c[3,3]+c[1,3]*c[3,2]-c[1,3]*c[4,3]-c[1,4]*c[5,3]-c[1,5]*c[7,3]-c[1,6]*c[9,3]
-c[1,7]*c[12,3]+c[2,3]*c[3,3]+c[3,4]*c[4,3]+c[3,5]*c[6,3]+c[3,6]*c[8,3]+c[3,7]
*c[11,3]+c[3,1], c[1,3]*c[5,2]+c[2,3]*c[5,3]-c[3,3]*c[4,2]-c[4,3]^2+c[4,3]*c[5
,4]-c[4,4]*c[5,3]-c[4,5]*c[7,3]-c[4,6]*c[9,3]-c[4,7]*c[12,3]+c[5,5]*c[6,3]+c[5
,6]*c[8,3]+c[5,7]*c[11,3]+c[5,1], c[1,3]*c[7,2]+c[2,3]*c[7,3]-c[3,3]*c[6,2]-c[
4,3]*c[6,3]+c[4,3]*c[7,4]-c[5,3]*c[6,4]+c[6,3]*c[7,5]-c[6,5]*c[7,3]-c[6,6]*c[9
,3]-c[6,7]*c[12,3]+c[7,6]*c[8,3]+c[7,7]*c[11,3]+c[7,1], c[1,3]*c[9,2]+c[2,3]*c
[9,3]-c[3,3]*c[8,2]-c[4,3]*c[8,3]+c[4,3]*c[9,4]-c[5,3]*c[8,4]+c[6,3]*c[9,5]-c[
7,3]*c[8,5]+c[8,3]*c[9,6]-c[8,6]*c[9,3]-c[8,7]*c[12,3]+c[9,7]*c[11,3]+c[9,1],
c[1,3]*c[12,2]+c[2,3]*c[12,3]-c[3,3]*c[11,2]-c[4,3]*c[11,3]+c[4,3]*c[12,4]-c[5
,3]*c[11,4]+c[6,3]*c[12,5]-c[7,3]*c[11,5]+c[8,3]*c[12,6]-c[9,3]*c[11,6]+c[11,3
]*c[12,7]-c[11,7]*c[12,3]+c[12,1], c[1,4]*c[4,2]-c[2,2]*c[3,4]-c[2,3]*c[4,4]+c
[2,4]*c[4,3]-c[2,4]*c[5,4]-c[2,5]*c[7,4]-c[2,6]*c[9,4]-c[2,7]*c[12,4]+c[4,4]^2
+c[4,5]*c[6,4]+c[4,6]*c[8,4]+c[4,7]*c[11,4]-c[2,1], c[1,4]*c[7,2]+c[2,4]*c[7,3
]-c[3,4]*c[6,2]-c[4,4]*c[6,3]+c[4,4]*c[7,4]-c[5,4]*c[6,4]+c[6,4]*c[7,5]-c[6,5]
*c[7,4]-c[6,6]*c[9,4]-c[6,7]*c[12,4]+c[7,6]*c[8,4]+c[7,7]*c[11,4]-c[6,1], c[1,
4]*c[9,2]+c[2,4]*c[9,3]-c[3,4]*c[8,2]-c[4,4]*c[8,3]+c[4,4]*c[9,4]-c[5,4]*c[8,4
]+c[6,4]*c[9,5]-c[7,4]*c[8,5]+c[8,4]*c[9,6]-c[8,6]*c[9,4]-c[8,7]*c[12,4]+c[9,7
]*c[11,4]-c[8,1], c[1,4]*c[12,2]+c[2,4]*c[12,3]-c[3,4]*c[11,2]-c[4,4]*c[11,3]+
c[4,4]*c[12,4]-c[5,4]*c[11,4]+c[6,4]*c[12,5]-c[7,4]*c[11,5]+c[8,4]*c[12,6]-c[9
,4]*c[11,6]+c[11,4]*c[12,7]-c[11,7]*c[12,4]-c[11,1]];


==> ancillary/EqsBprime.txt <==
EqsBprime:= [c[1,1]*c[1,3]+c[1,4]*c[3,1]+c[1,7]*c[10,1]-c[6,1], c[1,3]*c[1,7]+c[1
,4]*c[3,7]+c[1,7]*c[10,7]+c[1,6]-c[6,7], c[1,3]*c[1,5]+c[1,4]*c[3,5]+c[1,7]*c[
10,5]+c[1,2]-c[6,5], c[1,3]*c[1,6]+c[1,4]*c[3,6]+c[1,7]*c[10,6]+c[1,5]-c[6,6],
c[1,3]*c[1,4]+c[1,4]*c[3,4]+c[1,7]*c[10,4]-c[6,4], c[1,3]^2+c[1,4]*c[3,3]+c[1,
7]*c[10,3]-c[6,3], c[1,2]*c[1,3]+c[1,4]*c[3,2]+c[1,7]*c[10,2]+c[1,1]-c[6,2], c
[1,1]*c[3,3]+c[3,1]*c[3,4]+c[3,7]*c[10,1]-c[7,1], c[1,7]*c[3,3]+c[3,4]*c[3,7]+
c[3,7]*c[10,7]+c[3,6]-c[7,7], c[1,5]*c[3,3]+c[3,4]*c[3,5]+c[3,7]*c[10,5]+c[3,2
]-c[7,5], c[1,6]*c[3,3]+c[3,4]*c[3,6]+c[3,7]*c[10,6]+c[3,5]-c[7,6], c[1,4]*c[3
,3]+c[3,4]^2+c[3,7]*c[10,4]-c[7,4], c[1,3]*c[3,3]+c[3,3]*c[3,4]+c[3,7]*c[10,3]
-c[7,3], c[1,2]*c[3,3]+c[3,2]*c[3,4]+c[3,7]*c[10,2]+c[3,1]-c[7,2], c[1,1]*c[1,
3]^2+c[1,1]*c[1,4]*c[3,3]+c[1,1]*c[1,7]*c[10,3]+c[1,3]*c[1,4]*c[3,1]+c[1,3]*c[
1,7]*c[10,1]+c[1,4]*c[3,1]*c[3,4]+c[1,4]*c[3,7]*c[10,1]+c[1,7]*c[3,1]*c[10,4]+
c[1,7]*c[10,1]*c[10,7]+c[1,6]*c[10,1]-c[8,1], c[1,3]^2*c[1,7]+c[1,3]*c[1,4]*c[
3,7]+c[1,3]*c[1,7]*c[10,7]+c[1,4]*c[1,7]*c[3,3]+c[1,4]*c[3,4]*c[3,7]+c[1,4]*c[
3,7]*c[10,7]+c[1,7]^2*c[10,3]+c[1,7]*c[3,7]*c[10,4]+c[1,7]*c[10,7]^2+c[1,3]*c[
1,6]+c[1,4]*c[3,6]+c[1,6]*c[10,7]+c[1,7]*c[10,6]+c[1,5]-c[8,7], c[1,3]^2*c[1,5
]+c[1,3]*c[1,4]*c[3,5]+c[1,3]*c[1,7]*c[10,5]+c[1,4]*c[1,5]*c[3,3]+c[1,4]*c[3,4
]*c[3,5]+c[1,4]*c[3,7]*c[10,5]+c[1,5]*c[1,7]*c[10,3]+c[1,7]*c[3,5]*c[10,4]+c[1
,7]*c[10,5]*c[10,7]+c[1,2]*c[1,3]+c[1,4]*c[3,2]+c[1,6]*c[10,5]+c[1,7]*c[10,2]+
c[1,1]-c[8,5], c[1,3]^2*c[1,6]+c[1,3]*c[1,4]*c[3,6]+c[1,3]*c[1,7]*c[10,6]+c[1,
4]*c[1,6]*c[3,3]+c[1,4]*c[3,4]*c[3,6]+c[1,4]*c[3,7]*c[10,6]+c[1,6]*c[1,7]*c[10
,3]+c[1,7]*c[3,6]*c[10,4]+c[1,7]*c[10,6]*c[10,7]+c[1,3]*c[1,5]+c[1,4]*c[3,5]+c
[1,6]*c[10,6]+c[1,7]*c[10,5]+c[1,2]-c[8,6], c[1,3]^2*c[1,4]+c[1,3]*c[1,4]*c[3,
4]+c[1,3]*c[1,7]*c[10,4]+c[1,4]^2*c[3,3]+c[1,4]*c[1,7]*c[10,3]+c[1,4]*c[3,4]^2
+c[1,4]*c[3,7]*c[10,4]+c[1,7]*c[3,4]*c[10,4]+c[1,7]*c[10,4]*c[10,7]+c[1,6]*c[
10,4]-c[8,4], c[1,3]^3+2*c[1,3]*c[1,4]*c[3,3]+2*c[1,3]*c[1,7]*c[10,3]+c[1,4]*c
[3,3]*c[3,4]+c[1,4]*c[3,7]*c[10,3]+c[1,7]*c[3,3]*c[10,4]+c[1,7]*c[10,3]*c[10,7
]+c[1,6]*c[10,3]-c[8,3], c[1,2]*c[1,3]^2+c[1,2]*c[1,4]*c[3,3]+c[1,2]*c[1,7]*c[
10,3]+c[1,3]*c[1,4]*c[3,2]+c[1,3]*c[1,7]*c[10,2]+c[1,4]*c[3,2]*c[3,4]+c[1,4]*c
[3,7]*c[10,2]+c[1,7]*c[3,2]*c[10,4]+c[1,7]*c[10,2]*c[10,7]+c[1,1]*c[1,3]+c[1,4
]*c[3,1]+c[1,6]*c[10,2]+c[1,7]*c[10,1]-c[8,2], c[1,1]*c[1,3]*c[3,3]+c[1,1]*c[3
,3]*c[3,4]+c[1,1]*c[3,7]*c[10,3]+c[1,4]*c[3,1]*c[3,3]+c[1,7]*c[3,3]*c[10,1]+c[
3,1]*c[3,4]^2+c[3,1]*c[3,7]*c[10,4]+c[3,4]*c[3,7]*c[10,1]+c[3,7]*c[10,1]*c[10,
7]+c[3,6]*c[10,1]-c[9,1], c[1,3]*c[1,7]*c[3,3]+c[1,4]*c[3,3]*c[3,7]+c[1,7]*c[3
,3]*c[3,4]+c[1,7]*c[3,3]*c[10,7]+c[1,7]*c[3,7]*c[10,3]+c[3,4]^2*c[3,7]+c[3,4]*
c[3,7]*c[10,7]+c[3,7]^2*c[10,4]+c[3,7]*c[10,7]^2+c[1,6]*c[3,3]+c[3,4]*c[3,6]+c
[3,6]*c[10,7]+c[3,7]*c[10,6]+c[3,5]-c[9,7], c[1,3]*c[1,5]*c[3,3]+c[1,4]*c[3,3]
*c[3,5]+c[1,5]*c[3,3]*c[3,4]+c[1,5]*c[3,7]*c[10,3]+c[1,7]*c[3,3]*c[10,5]+c[3,4
]^2*c[3,5]+c[3,4]*c[3,7]*c[10,5]+c[3,5]*c[3,7]*c[10,4]+c[3,7]*c[10,5]*c[10,7]+
c[1,2]*c[3,3]+c[3,2]*c[3,4]+c[3,6]*c[10,5]+c[3,7]*c[10,2]+c[3,1]-c[9,5], c[1,3
]*c[1,6]*c[3,3]+c[1,4]*c[3,3]*c[3,6]+c[1,6]*c[3,3]*c[3,4]+c[1,6]*c[3,7]*c[10,3
]+c[1,7]*c[3,3]*c[10,6]+c[3,4]^2*c[3,6]+c[3,4]*c[3,7]*c[10,6]+c[3,6]*c[3,7]*c[
10,4]+c[3,7]*c[10,6]*c[10,7]+c[1,5]*c[3,3]+c[3,4]*c[3,5]+c[3,6]*c[10,6]+c[3,7]
*c[10,5]+c[3,2]-c[9,6], c[1,3]*c[1,4]*c[3,3]+2*c[1,4]*c[3,3]*c[3,4]+c[1,4]*c[3
,7]*c[10,3]+c[1,7]*c[3,3]*c[10,4]+c[3,4]^3+2*c[3,4]*c[3,7]*c[10,4]+c[3,7]*c[10
,4]*c[10,7]+c[3,6]*c[10,4]-c[9,4], c[1,3]^2*c[3,3]+c[1,3]*c[3,3]*c[3,4]+c[1,3]
*c[3,7]*c[10,3]+c[1,4]*c[3,3]^2+c[1,7]*c[3,3]*c[10,3]+c[3,3]*c[3,4]^2+c[3,3]*c
[3,7]*c[10,4]+c[3,4]*c[3,7]*c[10,3]+c[3,7]*c[10,3]*c[10,7]+c[3,6]*c[10,3]-c[9,
3], c[1,2]*c[1,3]*c[3,3]+c[1,2]*c[3,3]*c[3,4]+c[1,2]*c[3,7]*c[10,3]+c[1,4]*c[3
,2]*c[3,3]+c[1,7]*c[3,3]*c[10,2]+c[3,2]*c[3,4]^2+c[3,2]*c[3,7]*c[10,4]+c[3,4]*
c[3,7]*c[10,2]+c[3,7]*c[10,2]*c[10,7]+c[1,1]*c[3,3]+c[3,1]*c[3,4]+c[3,6]*c[10,
2]+c[3,7]*c[10,1]-c[9,2], c[1,1]*c[1,3]^3+2*c[1,1]*c[1,3]*c[1,4]*c[3,3]+2*c[1,
1]*c[1,3]*c[1,7]*c[10,3]+c[1,1]*c[1,4]*c[3,3]*c[3,4]+c[1,1]*c[1,4]*c[3,7]*c[10
,3]+c[1,1]*c[1,7]*c[3,3]*c[10,4]+c[1,1]*c[1,7]*c[10,3]*c[10,7]+c[1,3]^2*c[1,4]
*c[3,1]+c[1,3]^2*c[1,7]*c[10,1]+c[1,3]*c[1,4]*c[3,1]*c[3,4]+c[1,3]*c[1,4]*c[3,
7]*c[10,1]+c[1,3]*c[1,7]*c[3,1]*c[10,4]+c[1,3]*c[1,7]*c[10,1]*c[10,7]+c[1,4]^2
*c[3,1]*c[3,3]+c[1,4]*c[1,7]*c[3,1]*c[10,3]+c[1,4]*c[1,7]*c[3,3]*c[10,1]+c[1,4
]*c[3,1]*c[3,4]^2+c[1,4]*c[3,1]*c[3,7]*c[10,4]+c[1,4]*c[3,4]*c[3,7]*c[10,1]+c[
1,4]*c[3,7]*c[10,1]*c[10,7]+c[1,7]^2*c[10,1]*c[10,3]+c[1,7]*c[3,1]*c[3,4]*c[10
,4]+c[1,7]*c[3,1]*c[10,4]*c[10,7]+c[1,7]*c[3,7]*c[10,1]*c[10,4]+c[1,7]*c[10,1]
*c[10,7]^2+c[1,1]*c[1,6]*c[10,3]+c[1,3]*c[1,6]*c[10,1]+c[1,4]*c[3,6]*c[10,1]+c
[1,6]*c[3,1]*c[10,4]+c[1,6]*c[10,1]*c[10,7]+c[1,7]*c[10,1]*c[10,6]+c[1,5]*c[10
,1]-c[11,1], c[1,3]^3*c[1,7]+c[1,3]^2*c[1,4]*c[3,7]+c[1,3]^2*c[1,7]*c[10,7]+2*
c[1,3]*c[1,4]*c[1,7]*c[3,3]+c[1,3]*c[1,4]*c[3,4]*c[3,7]+c[1,3]*c[1,4]*c[3,7]*c
[10,7]+2*c[1,3]*c[1,7]^2*c[10,3]+c[1,3]*c[1,7]*c[3,7]*c[10,4]+c[1,3]*c[1,7]*c[
10,7]^2+c[1,4]^2*c[3,3]*c[3,7]+c[1,4]*c[1,7]*c[3,3]*c[3,4]+c[1,4]*c[1,7]*c[3,3
]*c[10,7]+2*c[1,4]*c[1,7]*c[3,7]*c[10,3]+c[1,4]*c[3,4]^2*c[3,7]+c[1,4]*c[3,4]*
c[3,7]*c[10,7]+c[1,4]*c[3,7]^2*c[10,4]+c[1,4]*c[3,7]*c[10,7]^2+c[1,7]^2*c[3,3]
*c[10,4]+2*c[1,7]^2*c[10,3]*c[10,7]+c[1,7]*c[3,4]*c[3,7]*c[10,4]+2*c[1,7]*c[3,
7]*c[10,4]*c[10,7]+c[1,7]*c[10,7]^3+c[1,3]^2*c[1,6]+c[1,3]*c[1,4]*c[3,6]+c[1,3
]*c[1,6]*c[10,7]+c[1,3]*c[1,7]*c[10,6]+c[1,4]*c[1,6]*c[3,3]+c[1,4]*c[3,4]*c[3,
6]+c[1,4]*c[3,6]*c[10,7]+c[1,4]*c[3,7]*c[10,6]+2*c[1,6]*c[1,7]*c[10,3]+c[1,6]*
c[3,7]*c[10,4]+c[1,6]*c[10,7]^2+c[1,7]*c[3,6]*c[10,4]+2*c[1,7]*c[10,6]*c[10,7]
+c[1,3]*c[1,5]+c[1,4]*c[3,5]+c[1,5]*c[10,7]+c[1,6]*c[10,6]+c[1,7]*c[10,5]+c[1,
2]-c[11,7], c[1,3]^3*c[1,5]+c[1,3]^2*c[1,4]*c[3,5]+c[1,3]^2*c[1,7]*c[10,5]+2*c
[1,3]*c[1,4]*c[1,5]*c[3,3]+c[1,3]*c[1,4]*c[3,4]*c[3,5]+c[1,3]*c[1,4]*c[3,7]*c[
10,5]+2*c[1,3]*c[1,5]*c[1,7]*c[10,3]+c[1,3]*c[1,7]*c[3,5]*c[10,4]+c[1,3]*c[1,7
]*c[10,5]*c[10,7]+c[1,4]^2*c[3,3]*c[3,5]+c[1,4]*c[1,5]*c[3,3]*c[3,4]+c[1,4]*c[
1,5]*c[3,7]*c[10,3]+c[1,4]*c[1,7]*c[3,3]*c[10,5]+c[1,4]*c[1,7]*c[3,5]*c[10,3]+
c[1,4]*c[3,4]^2*c[3,5]+c[1,4]*c[3,4]*c[3,7]*c[10,5]+c[1,4]*c[3,5]*c[3,7]*c[10,
4]+c[1,4]*c[3,7]*c[10,5]*c[10,7]+c[1,5]*c[1,7]*c[3,3]*c[10,4]+c[1,5]*c[1,7]*c[
10,3]*c[10,7]+c[1,7]^2*c[10,3]*c[10,5]+c[1,7]*c[3,4]*c[3,5]*c[10,4]+c[1,7]*c[3
,5]*c[10,4]*c[10,7]+c[1,7]*c[3,7]*c[10,4]*c[10,5]+c[1,7]*c[10,5]*c[10,7]^2+c[1
,2]*c[1,3]^2+c[1,2]*c[1,4]*c[3,3]+c[1,2]*c[1,7]*c[10,3]+c[1,3]*c[1,4]*c[3,2]+c
[1,3]*c[1,6]*c[10,5]+c[1,3]*c[1,7]*c[10,2]+c[1,4]*c[3,2]*c[3,4]+c[1,4]*c[3,6]*
c[10,5]+c[1,4]*c[3,7]*c[10,2]+c[1,5]*c[1,6]*c[10,3]+c[1,6]*c[3,5]*c[10,4]+c[1,
6]*c[10,5]*c[10,7]+c[1,7]*c[3,2]*c[10,4]+c[1,7]*c[10,2]*c[10,7]+c[1,7]*c[10,5]
*c[10,6]+c[1,1]*c[1,3]+c[1,4]*c[3,1]+c[1,5]*c[10,5]+c[1,6]*c[10,2]+c[1,7]*c[10
,1]-c[11,5], c[1,3]^3*c[1,6]+c[1,3]^2*c[1,4]*c[3,6]+c[1,3]^2*c[1,7]*c[10,6]+2*
c[1,3]*c[1,4]*c[1,6]*c[3,3]+c[1,3]*c[1,4]*c[3,4]*c[3,6]+c[1,3]*c[1,4]*c[3,7]*c
[10,6]+2*c[1,3]*c[1,6]*c[1,7]*c[10,3]+c[1,3]*c[1,7]*c[3,6]*c[10,4]+c[1,3]*c[1,
7]*c[10,6]*c[10,7]+c[1,4]^2*c[3,3]*c[3,6]+c[1,4]*c[1,6]*c[3,3]*c[3,4]+c[1,4]*c
[1,6]*c[3,7]*c[10,3]+c[1,4]*c[1,7]*c[3,3]*c[10,6]+c[1,4]*c[1,7]*c[3,6]*c[10,3]
+c[1,4]*c[3,4]^2*c[3,6]+c[1,4]*c[3,4]*c[3,7]*c[10,6]+c[1,4]*c[3,6]*c[3,7]*c[10
,4]+c[1,4]*c[3,7]*c[10,6]*c[10,7]+c[1,6]*c[1,7]*c[3,3]*c[10,4]+c[1,6]*c[1,7]*c
[10,3]*c[10,7]+c[1,7]^2*c[10,3]*c[10,6]+c[1,7]*c[3,4]*c[3,6]*c[10,4]+c[1,7]*c[
3,6]*c[10,4]*c[10,7]+c[1,7]*c[3,7]*c[10,4]*c[10,6]+c[1,7]*c[10,6]*c[10,7]^2+c[
1,3]^2*c[1,5]+c[1,3]*c[1,4]*c[3,5]+c[1,3]*c[1,6]*c[10,6]+c[1,3]*c[1,7]*c[10,5]
+c[1,4]*c[1,5]*c[3,3]+c[1,4]*c[3,4]*c[3,5]+c[1,4]*c[3,6]*c[10,6]+c[1,4]*c[3,7]
*c[10,5]+c[1,5]*c[1,7]*c[10,3]+c[1,6]^2*c[10,3]+c[1,6]*c[3,6]*c[10,4]+c[1,6]*c
[10,6]*c[10,7]+c[1,7]*c[3,5]*c[10,4]+c[1,7]*c[10,5]*c[10,7]+c[1,7]*c[10,6]^2+c
[1,2]*c[1,3]+c[1,4]*c[3,2]+c[1,5]*c[10,6]+c[1,6]*c[10,5]+c[1,7]*c[10,2]+c[1,1]
-c[11,6], c[1,3]^3*c[1,4]+c[1,3]^2*c[1,4]*c[3,4]+c[1,3]^2*c[1,7]*c[10,4]+2*c[1
,3]*c[1,4]^2*c[3,3]+2*c[1,3]*c[1,4]*c[1,7]*c[10,3]+c[1,3]*c[1,4]*c[3,4]^2+c[1,
3]*c[1,4]*c[3,7]*c[10,4]+c[1,3]*c[1,7]*c[3,4]*c[10,4]+c[1,3]*c[1,7]*c[10,4]*c[
10,7]+2*c[1,4]^2*c[3,3]*c[3,4]+c[1,4]^2*c[3,7]*c[10,3]+2*c[1,4]*c[1,7]*c[3,3]*
c[10,4]+c[1,4]*c[1,7]*c[3,4]*c[10,3]+c[1,4]*c[1,7]*c[10,3]*c[10,7]+c[1,4]*c[3,
4]^3+2*c[1,4]*c[3,4]*c[3,7]*c[10,4]+c[1,4]*c[3,7]*c[10,4]*c[10,7]+c[1,7]^2*c[
10,3]*c[10,4]+c[1,7]*c[3,4]^2*c[10,4]+c[1,7]*c[3,4]*c[10,4]*c[10,7]+c[1,7]*c[3
,7]*c[10,4]^2+c[1,7]*c[10,4]*c[10,7]^2+c[1,3]*c[1,6]*c[10,4]+c[1,4]*c[1,6]*c[
10,3]+c[1,4]*c[3,6]*c[10,4]+c[1,6]*c[3,4]*c[10,4]+c[1,6]*c[10,4]*c[10,7]+c[1,7
]*c[10,4]*c[10,6]+c[1,5]*c[10,4]-c[11,4], c[1,3]^4+3*c[1,3]^2*c[1,4]*c[3,3]+3*
c[1,3]^2*c[1,7]*c[10,3]+2*c[1,3]*c[1,4]*c[3,3]*c[3,4]+2*c[1,3]*c[1,4]*c[3,7]*c
[10,3]+2*c[1,3]*c[1,7]*c[3,3]*c[10,4]+2*c[1,3]*c[1,7]*c[10,3]*c[10,7]+c[1,4]^2
*c[3,3]^2+2*c[1,4]*c[1,7]*c[3,3]*c[10,3]+c[1,4]*c[3,3]*c[3,4]^2+c[1,4]*c[3,3]*
c[3,7]*c[10,4]+c[1,4]*c[3,4]*c[3,7]*c[10,3]+c[1,4]*c[3,7]*c[10,3]*c[10,7]+c[1,
7]^2*c[10,3]^2+c[1,7]*c[3,3]*c[3,4]*c[10,4]+c[1,7]*c[3,3]*c[10,4]*c[10,7]+c[1,
7]*c[3,7]*c[10,3]*c[10,4]+c[1,7]*c[10,3]*c[10,7]^2+2*c[1,3]*c[1,6]*c[10,3]+c[1
,4]*c[3,6]*c[10,3]+c[1,6]*c[3,3]*c[10,4]+c[1,6]*c[10,3]*c[10,7]+c[1,7]*c[10,3]
*c[10,6]+c[1,5]*c[10,3]-c[11,3], c[1,2]*c[1,3]^3+2*c[1,2]*c[1,3]*c[1,4]*c[3,3]
+2*c[1,2]*c[1,3]*c[1,7]*c[10,3]+c[1,2]*c[1,4]*c[3,3]*c[3,4]+c[1,2]*c[1,4]*c[3,
7]*c[10,3]+c[1,2]*c[1,7]*c[3,3]*c[10,4]+c[1,2]*c[1,7]*c[10,3]*c[10,7]+c[1,3]^2
*c[1,4]*c[3,2]+c[1,3]^2*c[1,7]*c[10,2]+c[1,3]*c[1,4]*c[3,2]*c[3,4]+c[1,3]*c[1,
4]*c[3,7]*c[10,2]+c[1,3]*c[1,7]*c[3,2]*c[10,4]+c[1,3]*c[1,7]*c[10,2]*c[10,7]+c
[1,4]^2*c[3,2]*c[3,3]+c[1,4]*c[1,7]*c[3,2]*c[10,3]+c[1,4]*c[1,7]*c[3,3]*c[10,2
]+c[1,4]*c[3,2]*c[3,4]^2+c[1,4]*c[3,2]*c[3,7]*c[10,4]+c[1,4]*c[3,4]*c[3,7]*c[
10,2]+c[1,4]*c[3,7]*c[10,2]*c[10,7]+c[1,7]^2*c[10,2]*c[10,3]+c[1,7]*c[3,2]*c[3
,4]*c[10,4]+c[1,7]*c[3,2]*c[10,4]*c[10,7]+c[1,7]*c[3,7]*c[10,2]*c[10,4]+c[1,7]
*c[10,2]*c[10,7]^2+c[1,1]*c[1,3]^2+c[1,1]*c[1,4]*c[3,3]+c[1,1]*c[1,7]*c[10,3]+
c[1,2]*c[1,6]*c[10,3]+c[1,3]*c[1,4]*c[3,1]+c[1,3]*c[1,6]*c[10,2]+c[1,3]*c[1,7]
*c[10,1]+c[1,4]*c[3,1]*c[3,4]+c[1,4]*c[3,6]*c[10,2]+c[1,4]*c[3,7]*c[10,1]+c[1,
6]*c[3,2]*c[10,4]+c[1,6]*c[10,2]*c[10,7]+c[1,7]*c[3,1]*c[10,4]+c[1,7]*c[10,1]*
c[10,7]+c[1,7]*c[10,2]*c[10,6]+c[1,5]*c[10,2]+c[1,6]*c[10,1]-c[11,2], c[1,1]*c
[1,3]^2*c[3,3]+c[1,1]*c[1,3]*c[3,3]*c[3,4]+c[1,1]*c[1,3]*c[3,7]*c[10,3]+c[1,1]
*c[1,4]*c[3,3]^2+c[1,1]*c[1,7]*c[3,3]*c[10,3]+c[1,1]*c[3,3]*c[3,4]^2+c[1,1]*c[
3,3]*c[3,7]*c[10,4]+c[1,1]*c[3,4]*c[3,7]*c[10,3]+c[1,1]*c[3,7]*c[10,3]*c[10,7]
+c[1,3]*c[1,4]*c[3,1]*c[3,3]+c[1,3]*c[1,7]*c[3,3]*c[10,1]+2*c[1,4]*c[3,1]*c[3,
3]*c[3,4]+c[1,4]*c[3,1]*c[3,7]*c[10,3]+c[1,4]*c[3,3]*c[3,7]*c[10,1]+c[1,7]*c[3
,1]*c[3,3]*c[10,4]+c[1,7]*c[3,3]*c[3,4]*c[10,1]+c[1,7]*c[3,3]*c[10,1]*c[10,7]+
c[1,7]*c[3,7]*c[10,1]*c[10,3]+c[3,1]*c[3,4]^3+2*c[3,1]*c[3,4]*c[3,7]*c[10,4]+c
[3,1]*c[3,7]*c[10,4]*c[10,7]+c[3,4]^2*c[3,7]*c[10,1]+c[3,4]*c[3,7]*c[10,1]*c[
10,7]+c[3,7]^2*c[10,1]*c[10,4]+c[3,7]*c[10,1]*c[10,7]^2+c[1,1]*c[3,6]*c[10,3]+
c[1,6]*c[3,3]*c[10,1]+c[3,1]*c[3,6]*c[10,4]+c[3,4]*c[3,6]*c[10,1]+c[3,6]*c[10,
1]*c[10,7]+c[3,7]*c[10,1]*c[10,6]+c[3,5]*c[10,1]-c[12,1], c[1,3]^2*c[1,7]*c[3,
3]+c[1,3]*c[1,4]*c[3,3]*c[3,7]+c[1,3]*c[1,7]*c[3,3]*c[3,4]+c[1,3]*c[1,7]*c[3,3
]*c[10,7]+c[1,3]*c[1,7]*c[3,7]*c[10,3]+c[1,4]*c[1,7]*c[3,3]^2+2*c[1,4]*c[3,3]*
c[3,4]*c[3,7]+c[1,4]*c[3,3]*c[3,7]*c[10,7]+c[1,4]*c[3,7]^2*c[10,3]+c[1,7]^2*c[
3,3]*c[10,3]+c[1,7]*c[3,3]*c[3,4]^2+c[1,7]*c[3,3]*c[3,4]*c[10,7]+2*c[1,7]*c[3,
3]*c[3,7]*c[10,4]+c[1,7]*c[3,3]*c[10,7]^2+c[1,7]*c[3,4]*c[3,7]*c[10,3]+2*c[1,7
]*c[3,7]*c[10,3]*c[10,7]+c[3,4]^3*c[3,7]+c[3,4]^2*c[3,7]*c[10,7]+2*c[3,4]*c[3,
7]^2*c[10,4]+c[3,4]*c[3,7]*c[10,7]^2+2*c[3,7]^2*c[10,4]*c[10,7]+c[3,7]*c[10,7]
^3+c[1,3]*c[1,6]*c[3,3]+c[1,4]*c[3,3]*c[3,6]+c[1,6]*c[3,3]*c[3,4]+c[1,6]*c[3,3
]*c[10,7]+c[1,6]*c[3,7]*c[10,3]+c[1,7]*c[3,3]*c[10,6]+c[1,7]*c[3,6]*c[10,3]+c[
3,4]^2*c[3,6]+c[3,4]*c[3,6]*c[10,7]+c[3,4]*c[3,7]*c[10,6]+2*c[3,6]*c[3,7]*c[10
,4]+c[3,6]*c[10,7]^2+2*c[3,7]*c[10,6]*c[10,7]+c[1,5]*c[3,3]+c[3,4]*c[3,5]+c[3,
5]*c[10,7]+c[3,6]*c[10,6]+c[3,7]*c[10,5]+c[3,2]-c[12,7], c[1,3]^2*c[1,5]*c[3,3
]+c[1,3]*c[1,4]*c[3,3]*c[3,5]+c[1,3]*c[1,5]*c[3,3]*c[3,4]+c[1,3]*c[1,5]*c[3,7]
*c[10,3]+c[1,3]*c[1,7]*c[3,3]*c[10,5]+c[1,4]*c[1,5]*c[3,3]^2+2*c[1,4]*c[3,3]*c
[3,4]*c[3,5]+c[1,4]*c[3,3]*c[3,7]*c[10,5]+c[1,4]*c[3,5]*c[3,7]*c[10,3]+c[1,5]*
c[1,7]*c[3,3]*c[10,3]+c[1,5]*c[3,3]*c[3,4]^2+c[1,5]*c[3,3]*c[3,7]*c[10,4]+c[1,
5]*c[3,4]*c[3,7]*c[10,3]+c[1,5]*c[3,7]*c[10,3]*c[10,7]+c[1,7]*c[3,3]*c[3,4]*c[
10,5]+c[1,7]*c[3,3]*c[3,5]*c[10,4]+c[1,7]*c[3,3]*c[10,5]*c[10,7]+c[1,7]*c[3,7]
*c[10,3]*c[10,5]+c[3,4]^3*c[3,5]+c[3,4]^2*c[3,7]*c[10,5]+2*c[3,4]*c[3,5]*c[3,7
]*c[10,4]+c[3,4]*c[3,7]*c[10,5]*c[10,7]+c[3,5]*c[3,7]*c[10,4]*c[10,7]+c[3,7]^2
*c[10,4]*c[10,5]+c[3,7]*c[10,5]*c[10,7]^2+c[1,2]*c[1,3]*c[3,3]+c[1,2]*c[3,3]*c
[3,4]+c[1,2]*c[3,7]*c[10,3]+c[1,4]*c[3,2]*c[3,3]+c[1,5]*c[3,6]*c[10,3]+c[1,6]*
c[3,3]*c[10,5]+c[1,7]*c[3,3]*c[10,2]+c[3,2]*c[3,4]^2+c[3,2]*c[3,7]*c[10,4]+c[3
,4]*c[3,6]*c[10,5]+c[3,4]*c[3,7]*c[10,2]+c[3,5]*c[3,6]*c[10,4]+c[3,6]*c[10,5]*
c[10,7]+c[3,7]*c[10,2]*c[10,7]+c[3,7]*c[10,5]*c[10,6]+c[1,1]*c[3,3]+c[3,1]*c[3
,4]+c[3,5]*c[10,5]+c[3,6]*c[10,2]+c[3,7]*c[10,1]-c[12,5], c[1,3]^2*c[1,6]*c[3,
3]+c[1,3]*c[1,4]*c[3,3]*c[3,6]+c[1,3]*c[1,6]*c[3,3]*c[3,4]+c[1,3]*c[1,6]*c[3,7
]*c[10,3]+c[1,3]*c[1,7]*c[3,3]*c[10,6]+c[1,4]*c[1,6]*c[3,3]^2+2*c[1,4]*c[3,3]*
c[3,4]*c[3,6]+c[1,4]*c[3,3]*c[3,7]*c[10,6]+c[1,4]*c[3,6]*c[3,7]*c[10,3]+c[1,6]
*c[1,7]*c[3,3]*c[10,3]+c[1,6]*c[3,3]*c[3,4]^2+c[1,6]*c[3,3]*c[3,7]*c[10,4]+c[1
,6]*c[3,4]*c[3,7]*c[10,3]+c[1,6]*c[3,7]*c[10,3]*c[10,7]+c[1,7]*c[3,3]*c[3,4]*c
[10,6]+c[1,7]*c[3,3]*c[3,6]*c[10,4]+c[1,7]*c[3,3]*c[10,6]*c[10,7]+c[1,7]*c[3,7
]*c[10,3]*c[10,6]+c[3,4]^3*c[3,6]+c[3,4]^2*c[3,7]*c[10,6]+2*c[3,4]*c[3,6]*c[3,
7]*c[10,4]+c[3,4]*c[3,7]*c[10,6]*c[10,7]+c[3,6]*c[3,7]*c[10,4]*c[10,7]+c[3,7]^
2*c[10,4]*c[10,6]+c[3,7]*c[10,6]*c[10,7]^2+c[1,3]*c[1,5]*c[3,3]+c[1,4]*c[3,3]*
c[3,5]+c[1,5]*c[3,3]*c[3,4]+c[1,5]*c[3,7]*c[10,3]+c[1,6]*c[3,3]*c[10,6]+c[1,6]
*c[3,6]*c[10,3]+c[1,7]*c[3,3]*c[10,5]+c[3,4]^2*c[3,5]+c[3,4]*c[3,6]*c[10,6]+c[
3,4]*c[3,7]*c[10,5]+c[3,5]*c[3,7]*c[10,4]+c[3,6]^2*c[10,4]+c[3,6]*c[10,6]*c[10
,7]+c[3,7]*c[10,5]*c[10,7]+c[3,7]*c[10,6]^2+c[1,2]*c[3,3]+c[3,2]*c[3,4]+c[3,5]
*c[10,6]+c[3,6]*c[10,5]+c[3,7]*c[10,2]+c[3,1]-c[12,6], c[1,3]^2*c[1,4]*c[3,3]+
2*c[1,3]*c[1,4]*c[3,3]*c[3,4]+c[1,3]*c[1,4]*c[3,7]*c[10,3]+c[1,3]*c[1,7]*c[3,3
]*c[10,4]+c[1,4]^2*c[3,3]^2+c[1,4]*c[1,7]*c[3,3]*c[10,3]+3*c[1,4]*c[3,3]*c[3,4
]^2+2*c[1,4]*c[3,3]*c[3,7]*c[10,4]+2*c[1,4]*c[3,4]*c[3,7]*c[10,3]+c[1,4]*c[3,7
]*c[10,3]*c[10,7]+2*c[1,7]*c[3,3]*c[3,4]*c[10,4]+c[1,7]*c[3,3]*c[10,4]*c[10,7]
+c[1,7]*c[3,7]*c[10,3]*c[10,4]+c[3,4]^4+3*c[3,4]^2*c[3,7]*c[10,4]+2*c[3,4]*c[3
,7]*c[10,4]*c[10,7]+c[3,7]^2*c[10,4]^2+c[3,7]*c[10,4]*c[10,7]^2+c[1,4]*c[3,6]*
c[10,3]+c[1,6]*c[3,3]*c[10,4]+2*c[3,4]*c[3,6]*c[10,4]+c[3,6]*c[10,4]*c[10,7]+c
[3,7]*c[10,4]*c[10,6]+c[3,5]*c[10,4]-c[12,4], c[1,3]^3*c[3,3]+c[1,3]^2*c[3,3]*
c[3,4]+c[1,3]^2*c[3,7]*c[10,3]+2*c[1,3]*c[1,4]*c[3,3]^2+2*c[1,3]*c[1,7]*c[3,3]
*c[10,3]+c[1,3]*c[3,3]*c[3,4]^2+c[1,3]*c[3,3]*c[3,7]*c[10,4]+c[1,3]*c[3,4]*c[3
,7]*c[10,3]+c[1,3]*c[3,7]*c[10,3]*c[10,7]+2*c[1,4]*c[3,3]^2*c[3,4]+2*c[1,4]*c[
3,3]*c[3,7]*c[10,3]+c[1,7]*c[3,3]^2*c[10,4]+c[1,7]*c[3,3]*c[3,4]*c[10,3]+c[1,7
]*c[3,3]*c[10,3]*c[10,7]+c[1,7]*c[3,7]*c[10,3]^2+c[3,3]*c[3,4]^3+2*c[3,3]*c[3,
4]*c[3,7]*c[10,4]+c[3,3]*c[3,7]*c[10,4]*c[10,7]+c[3,4]^2*c[3,7]*c[10,3]+c[3,4]
*c[3,7]*c[10,3]*c[10,7]+c[3,7]^2*c[10,3]*c[10,4]+c[3,7]*c[10,3]*c[10,7]^2+c[1,
3]*c[3,6]*c[10,3]+c[1,6]*c[3,3]*c[10,3]+c[3,3]*c[3,6]*c[10,4]+c[3,4]*c[3,6]*c[
10,3]+c[3,6]*c[10,3]*c[10,7]+c[3,7]*c[10,3]*c[10,6]+c[3,5]*c[10,3]-c[12,3], c[
1,2]*c[1,3]^2*c[3,3]+c[1,2]*c[1,3]*c[3,3]*c[3,4]+c[1,2]*c[1,3]*c[3,7]*c[10,3]+
c[1,2]*c[1,4]*c[3,3]^2+c[1,2]*c[1,7]*c[3,3]*c[10,3]+c[1,2]*c[3,3]*c[3,4]^2+c[1
,2]*c[3,3]*c[3,7]*c[10,4]+c[1,2]*c[3,4]*c[3,7]*c[10,3]+c[1,2]*c[3,7]*c[10,3]*c
[10,7]+c[1,3]*c[1,4]*c[3,2]*c[3,3]+c[1,3]*c[1,7]*c[3,3]*c[10,2]+2*c[1,4]*c[3,2
]*c[3,3]*c[3,4]+c[1,4]*c[3,2]*c[3,7]*c[10,3]+c[1,4]*c[3,3]*c[3,7]*c[10,2]+c[1,
7]*c[3,2]*c[3,3]*c[10,4]+c[1,7]*c[3,3]*c[3,4]*c[10,2]+c[1,7]*c[3,3]*c[10,2]*c[
10,7]+c[1,7]*c[3,7]*c[10,2]*c[10,3]+c[3,2]*c[3,4]^3+2*c[3,2]*c[3,4]*c[3,7]*c[
10,4]+c[3,2]*c[3,7]*c[10,4]*c[10,7]+c[3,4]^2*c[3,7]*c[10,2]+c[3,4]*c[3,7]*c[10
,2]*c[10,7]+c[3,7]^2*c[10,2]*c[10,4]+c[3,7]*c[10,2]*c[10,7]^2+c[1,1]*c[1,3]*c[
3,3]+c[1,1]*c[3,3]*c[3,4]+c[1,1]*c[3,7]*c[10,3]+c[1,2]*c[3,6]*c[10,3]+c[1,4]*c
[3,1]*c[3,3]+c[1,6]*c[3,3]*c[10,2]+c[1,7]*c[3,3]*c[10,1]+c[3,1]*c[3,4]^2+c[3,1
]*c[3,7]*c[10,4]+c[3,2]*c[3,6]*c[10,4]+c[3,4]*c[3,6]*c[10,2]+c[3,4]*c[3,7]*c[
10,1]+c[3,6]*c[10,2]*c[10,7]+c[3,7]*c[10,1]*c[10,7]+c[3,7]*c[10,2]*c[10,6]+c[3
,5]*c[10,2]+c[3,6]*c[10,1]-c[12,2]];


==> ancillary/EqsPommaretMarkedScheme.txt <==
EqsPommaretMarkedScheme := [c[5,7]*c[1,6]*c[1,1]*c[10,3]+c[5,6]*c[3,3]*c[1,4]*c[1,1]+c[5,6]*c[1,7]
*c[1,1]*c[10,3]-c[4,7]*c[3,7]^2*c[10,4]*c[10,1]-c[4,7]*c[3,7]*c[3,4]^2*c[10,1]
-c[4,7]*c[3,7]*c[10,7]^2*c[10,1]+c[5,7]*c[3,6]*c[1,4]*c[10,1]+c[5,7]*c[1,7]*c[
10,6]*c[10,1]+c[5,7]*c[1,6]*c[1,3]*c[10,1]+c[5,7]*c[1,6]*c[10,7]*c[10,1]+c[5,6
]*c[3,7]*c[1,4]*c[10,1]+c[5,6]*c[1,7]*c[1,3]*c[10,1]+c[5,6]*c[1,7]*c[10,7]*c[
10,1]+c[5,7]*c[3,1]*c[1,6]*c[10,4]+c[5,6]*c[3,4]*c[3,1]*c[1,4]-c[4,7]*c[3,6]*c
[3,1]*c[10,4]-c[4,6]*c[3,7]*c[3,1]*c[10,4]-c[4,6]*c[3,3]*c[3,1]*c[1,4]-c[4,7]*
c[3,7]*c[10,6]*c[10,1]-c[4,7]*c[3,6]*c[3,4]*c[10,1]-c[4,7]*c[3,6]*c[10,7]*c[10
,1]-c[4,7]*c[3,3]*c[1,6]*c[10,1]-c[4,6]*c[3,7]*c[3,4]*c[10,1]-c[4,6]*c[3,7]*c[
10,7]*c[10,1]-c[4,6]*c[3,3]*c[1,7]*c[10,1]-c[4,7]*c[3,6]*c[1,1]*c[10,3]-c[4,6]
*c[3,7]*c[1,1]*c[10,3]-c[4,6]*c[3,4]*c[3,3]*c[1,1]-c[4,6]*c[3,3]*c[1,3]*c[1,1]
+c[5,7]*c[1,7]^2*c[10,3]*c[10,1]+c[5,7]*c[1,7]*c[1,3]^2*c[10,1]+c[5,7]*c[1,7]*
c[10,7]^2*c[10,1]+c[5,7]*c[3,4]^2*c[3,1]*c[1,4]+c[5,7]*c[3,3]*c[3,1]*c[1,4]^2+
c[5,7]*c[3,1]*c[1,4]*c[1,3]^2+c[5,6]*c[3,1]*c[1,7]*c[10,4]+c[5,6]*c[3,1]*c[1,4
]*c[1,3]-c[4,7]*c[3,4]^2*c[3,3]*c[1,1]-c[4,7]*c[3,3]^2*c[1,4]*c[1,1]-c[4,7]*c[
3,3]*c[1,3]^2*c[1,1]+c[1,1]*c[5,2]+c[2,1]*c[5,3]-c[3,1]*c[4,2]-c[4,1]*c[4,3]+c
[4,1]*c[5,4]-c[4,4]*c[5,1]+2*c[5,7]*c[3,3]*c[1,4]*c[1,3]*c[1,1]+2*c[5,7]*c[1,7
]*c[1,3]*c[1,1]*c[10,3]+c[5,7]*c[1,7]*c[1,1]*c[10,7]*c[10,3]+c[5,7]*c[3,7]*c[3
,4]*c[1,4]*c[10,1]+c[5,7]*c[3,7]*c[1,7]*c[10,4]*c[10,1]+c[5,7]*c[3,7]*c[1,4]*c
[1,3]*c[10,1]+c[5,7]*c[3,7]*c[1,4]*c[10,7]*c[10,1]+c[5,7]*c[3,3]*c[1,7]*c[1,4]
*c[10,1]+c[5,7]*c[1,7]*c[1,3]*c[10,7]*c[10,1]+c[5,7]*c[3,7]*c[3,1]*c[1,4]*c[10
,4]+c[5,7]*c[3,4]*c[3,1]*c[1,7]*c[10,4]+c[5,7]*c[3,4]*c[3,1]*c[1,4]*c[1,3]+c[5
,7]*c[3,1]*c[1,7]*c[1,4]*c[10,3]+c[5,7]*c[3,1]*c[1,7]*c[1,3]*c[10,4]+c[5,7]*c[
3,1]*c[1,7]*c[10,7]*c[10,4]+c[5,7]*c[3,7]*c[1,4]*c[1,1]*c[10,3]+c[5,7]*c[3,4]*
c[3,3]*c[1,4]*c[1,1]+c[5,7]*c[3,3]*c[1,7]*c[1,1]*c[10,4]-c[4,7]*c[3,7]*c[3,4]*
c[1,1]*c[10,3]-c[4,7]*c[3,7]*c[3,3]*c[1,1]*c[10,4]-c[4,7]*c[3,7]*c[1,3]*c[1,1]
*c[10,3]-c[4,7]*c[3,7]*c[1,1]*c[10,7]*c[10,3]-c[4,7]*c[3,4]*c[3,3]*c[1,3]*c[1,
1]-c[4,7]*c[3,3]*c[1,7]*c[1,1]*c[10,3]-2*c[4,7]*c[3,7]*c[3,4]*c[3,1]*c[10,4]-c
[4,7]*c[3,7]*c[3,1]*c[1,4]*c[10,3]-c[4,7]*c[3,7]*c[3,1]*c[10,7]*c[10,4]-2*c[4,
7]*c[3,4]*c[3,3]*c[3,1]*c[1,4]-c[4,7]*c[3,3]*c[3,1]*c[1,7]*c[10,4]-c[4,7]*c[3,
3]*c[3,1]*c[1,4]*c[1,3]-c[4,7]*c[3,7]*c[3,4]*c[10,7]*c[10,1]-c[4,7]*c[3,7]*c[3
,3]*c[1,4]*c[10,1]-c[4,7]*c[3,7]*c[1,7]*c[10,3]*c[10,1]-c[4,7]*c[3,4]*c[3,3]*c
[1,7]*c[10,1]-c[4,7]*c[3,3]*c[1,7]*c[1,3]*c[10,1]-c[4,7]*c[3,3]*c[1,7]*c[10,7]
*c[10,1]+c[5,6]*c[1,6]*c[10,1]+c[5,5]*c[3,1]*c[1,4]+c[5,5]*c[1,3]*c[1,1]-c[4,5
]*c[3,7]*c[10,1]+c[5,6]*c[1,3]^2*c[1,1]-c[4,5]*c[3,3]*c[1,1]+c[5,7]*c[1,3]^3*c
[1,1]-c[4,6]*c[3,6]*c[10,1]-c[4,7]*c[3,5]*c[10,1]-c[4,6]*c[3,4]^2*c[3,1]+c[5,5
]*c[1,7]*c[10,1]+c[5,7]*c[1,5]*c[10,1]-c[4,5]*c[3,4]*c[3,1]-c[4,7]*c[3,4]^3*c[
3,1], c[1,3]^3*c[1,7]*c[5,7]+c[1,3]^2*c[1,4]*c[3,7]*c[5,7]-c[1,3]^2*c[1,7]*c[3
,3]*c[4,7]+c[1,3]^2*c[1,7]*c[5,7]*c[10,7]+2*c[1,3]*c[1,4]*c[1,7]*c[3,3]*c[5,7]
-c[1,3]*c[1,4]*c[3,3]*c[3,7]*c[4,7]+c[1,3]*c[1,4]*c[3,4]*c[3,7]*c[5,7]+c[1,3]*
c[1,4]*c[3,7]*c[5,7]*c[10,7]+2*c[1,3]*c[1,7]^2*c[5,7]*c[10,3]-c[1,3]*c[1,7]*c[
3,3]*c[3,4]*c[4,7]-c[1,3]*c[1,7]*c[3,3]*c[4,7]*c[10,7]-c[1,3]*c[1,7]*c[3,7]*c[
4,7]*c[10,3]+c[1,3]*c[1,7]*c[3,7]*c[5,7]*c[10,4]+c[1,3]*c[1,7]*c[5,7]*c[10,7]^
2+c[1,4]^2*c[3,3]*c[3,7]*c[5,7]-c[1,4]*c[1,7]*c[3,3]^2*c[4,7]+c[1,4]*c[1,7]*c[
3,3]*c[3,4]*c[5,7]+c[1,4]*c[1,7]*c[3,3]*c[5,7]*c[10,7]+2*c[1,4]*c[1,7]*c[3,7]*
c[5,7]*c[10,3]-2*c[1,4]*c[3,3]*c[3,4]*c[3,7]*c[4,7]-c[1,4]*c[3,3]*c[3,7]*c[4,7
]*c[10,7]+c[1,4]*c[3,4]^2*c[3,7]*c[5,7]+c[1,4]*c[3,4]*c[3,7]*c[5,7]*c[10,7]-c[
1,4]*c[3,7]^2*c[4,7]*c[10,3]+c[1,4]*c[3,7]^2*c[5,7]*c[10,4]+c[1,4]*c[3,7]*c[5,
7]*c[10,7]^2-c[1,7]^2*c[3,3]*c[4,7]*c[10,3]+c[1,7]^2*c[3,3]*c[5,7]*c[10,4]+2*c
[1,7]^2*c[5,7]*c[10,3]*c[10,7]-c[1,7]*c[3,3]*c[3,4]^2*c[4,7]-c[1,7]*c[3,3]*c[3
,4]*c[4,7]*c[10,7]-2*c[1,7]*c[3,3]*c[3,7]*c[4,7]*c[10,4]-c[1,7]*c[3,3]*c[4,7]*
c[10,7]^2-c[1,7]*c[3,4]*c[3,7]*c[4,7]*c[10,3]+c[1,7]*c[3,4]*c[3,7]*c[5,7]*c[10
,4]-2*c[1,7]*c[3,7]*c[4,7]*c[10,3]*c[10,7]+2*c[1,7]*c[3,7]*c[5,7]*c[10,4]*c[10
,7]+c[1,7]*c[5,7]*c[10,7]^3-c[3,4]^3*c[3,7]*c[4,7]-c[3,4]^2*c[3,7]*c[4,7]*c[10
,7]-2*c[3,4]*c[3,7]^2*c[4,7]*c[10,4]-c[3,4]*c[3,7]*c[4,7]*c[10,7]^2-2*c[3,7]^2
*c[4,7]*c[10,4]*c[10,7]-c[3,7]*c[4,7]*c[10,7]^3+c[1,3]^2*c[1,6]*c[5,7]+c[1,3]^
2*c[1,7]*c[5,6]+c[1,3]*c[1,4]*c[3,6]*c[5,7]+c[1,3]*c[1,4]*c[3,7]*c[5,6]-c[1,3]
*c[1,6]*c[3,3]*c[4,7]+c[1,3]*c[1,6]*c[5,7]*c[10,7]-c[1,3]*c[1,7]*c[3,3]*c[4,6]
+c[1,3]*c[1,7]*c[5,6]*c[10,7]+c[1,3]*c[1,7]*c[5,7]*c[10,6]+c[1,4]*c[1,6]*c[3,3
]*c[5,7]+c[1,4]*c[1,7]*c[3,3]*c[5,6]-c[1,4]*c[3,3]*c[3,6]*c[4,7]-c[1,4]*c[3,3]
*c[3,7]*c[4,6]+c[1,4]*c[3,4]*c[3,6]*c[5,7]+c[1,4]*c[3,4]*c[3,7]*c[5,6]+c[1,4]*
c[3,6]*c[5,7]*c[10,7]+c[1,4]*c[3,7]*c[5,6]*c[10,7]+c[1,4]*c[3,7]*c[5,7]*c[10,6
]+2*c[1,6]*c[1,7]*c[5,7]*c[10,3]-c[1,6]*c[3,3]*c[3,4]*c[4,7]-c[1,6]*c[3,3]*c[4
,7]*c[10,7]-c[1,6]*c[3,7]*c[4,7]*c[10,3]+c[1,6]*c[3,7]*c[5,7]*c[10,4]+c[1,6]*c
[5,7]*c[10,7]^2+c[1,7]^2*c[5,6]*c[10,3]-c[1,7]*c[3,3]*c[3,4]*c[4,6]-c[1,7]*c[3
,3]*c[4,6]*c[10,7]-c[1,7]*c[3,3]*c[4,7]*c[10,6]-c[1,7]*c[3,6]*c[4,7]*c[10,3]+c
[1,7]*c[3,6]*c[5,7]*c[10,4]-c[1,7]*c[3,7]*c[4,6]*c[10,3]+c[1,7]*c[3,7]*c[5,6]*
c[10,4]+c[1,7]*c[5,6]*c[10,7]^2+2*c[1,7]*c[5,7]*c[10,6]*c[10,7]-c[3,4]^2*c[3,6
]*c[4,7]-c[3,4]^2*c[3,7]*c[4,6]-c[3,4]*c[3,6]*c[4,7]*c[10,7]-c[3,4]*c[3,7]*c[4
,6]*c[10,7]-c[3,4]*c[3,7]*c[4,7]*c[10,6]-2*c[3,6]*c[3,7]*c[4,7]*c[10,4]-c[3,6]
*c[4,7]*c[10,7]^2-c[3,7]^2*c[4,6]*c[10,4]-c[3,7]*c[4,6]*c[10,7]^2-2*c[3,7]*c[4
,7]*c[10,6]*c[10,7]+c[1,3]*c[1,5]*c[5,7]+c[1,3]*c[1,6]*c[5,6]+c[1,3]*c[1,7]*c[
5,5]+c[1,4]*c[3,5]*c[5,7]+c[1,4]*c[3,6]*c[5,6]+c[1,4]*c[3,7]*c[5,5]-c[1,5]*c[3
,3]*c[4,7]+c[1,5]*c[5,7]*c[10,7]-c[1,6]*c[3,3]*c[4,6]+c[1,6]*c[5,6]*c[10,7]+c[
1,6]*c[5,7]*c[10,6]-c[1,7]*c[3,3]*c[4,5]+c[1,7]*c[5,5]*c[10,7]+c[1,7]*c[5,6]*c
[10,6]+c[1,7]*c[5,7]*c[10,5]-c[3,4]*c[3,5]*c[4,7]-c[3,4]*c[3,6]*c[4,6]-c[3,4]*
c[3,7]*c[4,5]-c[3,5]*c[4,7]*c[10,7]-c[3,6]*c[4,6]*c[10,7]-c[3,6]*c[4,7]*c[10,6
]-c[3,7]*c[4,5]*c[10,7]-c[3,7]*c[4,6]*c[10,6]-c[3,7]*c[4,7]*c[10,5]+c[1,2]*c[5
,7]+c[1,5]*c[5,6]+c[1,6]*c[5,5]+c[1,7]*c[5,2]+c[2,7]*c[5,3]-c[3,2]*c[4,7]-c[3,
5]*c[4,6]-c[3,6]*c[4,5]-c[3,7]*c[4,2]-c[4,3]*c[4,7]-c[4,4]*c[5,7]+c[4,7]*c[5,4
], c[5,7]*c[3,5]*c[1,6]*c[10,4]+c[5,7]*c[3,7]*c[1,4]*c[10,2]+c[5,7]*c[1,7]*c[1
,3]*c[10,2]+c[5,7]*c[1,7]*c[10,7]*c[10,2]+c[5,7]*c[3,3]*c[1,4]*c[1,2]+c[5,7]*c
[1,7]*c[1,2]*c[10,3]+c[5,7]*c[3,4]*c[3,2]*c[1,4]+c[5,7]*c[3,2]*c[1,7]*c[10,4]+
c[5,7]*c[3,2]*c[1,4]*c[1,3]-c[4,7]*c[3,7]*c[3,4]*c[10,2]-c[4,7]*c[3,7]*c[10,7]
*c[10,2]-c[4,7]*c[3,3]*c[1,7]*c[10,2]-c[4,7]*c[3,7]*c[3,2]*c[10,4]-c[4,7]*c[3,
3]*c[3,2]*c[1,4]-c[4,7]*c[3,7]*c[1,2]*c[10,3]-c[4,7]*c[3,4]*c[3,3]*c[1,2]-c[4,
7]*c[3,3]*c[1,3]*c[1,2]-c[4,7]*c[3,7]*c[10,6]*c[10,5]-c[4,7]*c[3,6]*c[3,4]*c[
10,5]-c[4,7]*c[3,6]*c[10,7]*c[10,5]-c[4,7]*c[3,3]*c[1,6]*c[10,5]-c[4,6]*c[3,7]
*c[3,4]*c[10,5]-c[4,6]*c[3,7]*c[10,7]*c[10,5]-c[4,6]*c[3,3]*c[1,7]*c[10,5]-c[4
,7]*c[3,6]*c[3,5]*c[10,4]-c[4,6]*c[3,7]*c[3,5]*c[10,4]-c[4,6]*c[3,5]*c[3,3]*c[
1,4]-c[4,7]*c[3,6]*c[1,5]*c[10,3]-c[4,6]*c[3,7]*c[1,5]*c[10,3]-c[4,6]*c[3,4]*c
[3,3]*c[1,5]-c[4,6]*c[3,3]*c[1,5]*c[1,3]+c[1,5]*c[5,2]+c[2,5]*c[5,3]-c[3,5]*c[
4,2]-c[4,3]*c[4,5]-c[4,4]*c[5,5]+c[4,5]*c[5,4]+c[5,7]*c[3,5]*c[3,4]^2*c[1,4]+c
[5,7]*c[3,5]*c[3,3]*c[1,4]^2+c[5,7]*c[3,5]*c[1,4]*c[1,3]^2+c[5,7]*c[1,7]^2*c[
10,5]*c[10,3]+c[5,7]*c[1,7]*c[1,3]^2*c[10,5]+c[5,7]*c[1,7]*c[10,7]^2*c[10,5]+c
[5,6]*c[3,5]*c[3,4]*c[1,4]+c[5,6]*c[3,5]*c[1,7]*c[10,4]+c[5,6]*c[3,5]*c[1,4]*c
[1,3]-c[4,7]*c[3,7]^2*c[10,5]*c[10,4]-c[4,7]*c[3,7]*c[3,4]^2*c[10,5]-c[4,7]*c[
3,7]*c[10,7]^2*c[10,5]+c[5,7]*c[3,6]*c[1,4]*c[10,5]+c[5,7]*c[1,7]*c[10,6]*c[10
,5]+c[5,7]*c[1,6]*c[1,3]*c[10,5]+c[5,7]*c[1,6]*c[10,7]*c[10,5]+c[5,6]*c[3,7]*c
[1,4]*c[10,5]+c[5,6]*c[1,7]*c[1,3]*c[10,5]+c[5,6]*c[1,7]*c[10,7]*c[10,5]-c[4,7
]*c[3,4]^2*c[3,3]*c[1,5]-c[4,7]*c[3,3]^2*c[1,5]*c[1,4]-c[4,7]*c[3,3]*c[1,5]*c[
1,3]^2+c[5,7]*c[1,6]*c[1,5]*c[10,3]+c[5,6]*c[3,3]*c[1,5]*c[1,4]+c[5,6]*c[1,7]*
c[1,5]*c[10,3]+c[5,5]*c[1,2]+c[5,6]*c[1,1]-c[4,6]*c[3,1]-c[4,5]*c[3,2]+c[5,7]*
c[3,7]*c[3,4]*c[1,4]*c[10,5]+c[5,7]*c[3,7]*c[1,7]*c[10,5]*c[10,4]+c[5,7]*c[3,7
]*c[1,4]*c[1,3]*c[10,5]+c[5,7]*c[3,7]*c[1,4]*c[10,7]*c[10,5]+c[5,7]*c[3,3]*c[1
,7]*c[1,4]*c[10,5]+c[5,7]*c[1,7]*c[1,3]*c[10,7]*c[10,5]+c[5,7]*c[3,7]*c[3,5]*c
[1,4]*c[10,4]+c[5,7]*c[3,5]*c[3,4]*c[1,7]*c[10,4]+c[5,7]*c[3,5]*c[3,4]*c[1,4]*
c[1,3]+c[5,7]*c[3,5]*c[1,7]*c[1,4]*c[10,3]+c[5,7]*c[3,5]*c[1,7]*c[1,3]*c[10,4]
+c[5,7]*c[3,5]*c[1,7]*c[10,7]*c[10,4]+c[5,7]*c[3,7]*c[1,5]*c[1,4]*c[10,3]+c[5,
7]*c[3,4]*c[3,3]*c[1,5]*c[1,4]+c[5,7]*c[3,3]*c[1,7]*c[1,5]*c[10,4]+2*c[5,7]*c[
3,3]*c[1,5]*c[1,4]*c[1,3]+2*c[5,7]*c[1,7]*c[1,5]*c[1,3]*c[10,3]+c[5,7]*c[1,7]*
c[1,5]*c[10,7]*c[10,3]-c[4,7]*c[3,4]*c[3,3]*c[1,7]*c[10,5]-c[4,7]*c[3,3]*c[1,7
]*c[1,3]*c[10,5]-c[4,7]*c[3,3]*c[1,7]*c[10,7]*c[10,5]-2*c[4,7]*c[3,7]*c[3,5]*c
[3,4]*c[10,4]-c[4,7]*c[3,7]*c[3,5]*c[1,4]*c[10,3]-c[4,7]*c[3,7]*c[3,5]*c[10,7]
*c[10,4]-2*c[4,7]*c[3,5]*c[3,4]*c[3,3]*c[1,4]-c[4,7]*c[3,5]*c[3,3]*c[1,7]*c[10
,4]-c[4,7]*c[3,5]*c[3,3]*c[1,4]*c[1,3]-c[4,7]*c[3,7]*c[3,4]*c[1,5]*c[10,3]-c[4
,7]*c[3,7]*c[3,3]*c[1,5]*c[10,4]-c[4,7]*c[3,7]*c[1,5]*c[1,3]*c[10,3]-c[4,7]*c[
3,7]*c[1,5]*c[10,7]*c[10,3]-c[4,7]*c[3,4]*c[3,3]*c[1,5]*c[1,3]-c[4,7]*c[3,3]*c
[1,7]*c[1,5]*c[10,3]-c[4,7]*c[3,7]*c[3,4]*c[10,7]*c[10,5]-c[4,7]*c[3,7]*c[3,3]
*c[1,4]*c[10,5]-c[4,7]*c[3,7]*c[1,7]*c[10,5]*c[10,3]+c[5,7]*c[3,1]*c[1,4]-c[4,
7]*c[3,3]*c[1,1]+c[5,5]*c[1,5]*c[1,3]+c[5,6]*c[3,2]*c[1,4]-c[4,6]*c[3,5]*c[3,4
]^2-c[4,5]*c[3,3]*c[1,5]-c[4,7]*c[3,5]*c[3,4]^3-c[4,7]*c[3,6]*c[10,2]-c[4,7]*c
[3,7]*c[10,1]+c[5,7]*c[1,5]*c[1,3]^3+c[5,7]*c[1,3]*c[1,1]+c[5,6]*c[1,7]*c[10,2
]+c[5,7]*c[1,6]*c[10,2]+c[5,6]*c[1,6]*c[10,5]-c[4,5]*c[3,7]*c[10,5]+c[5,6]*c[1
,5]*c[1,3]^2+c[5,7]*c[1,7]*c[10,1]+c[5,7]*c[1,5]*c[10,5]-c[4,6]*c[3,7]*c[10,2]
-c[4,7]*c[3,4]^2*c[3,2]+c[5,6]*c[1,3]*c[1,2]-c[4,5]*c[3,5]*c[3,4]+c[5,5]*c[3,5
]*c[1,4]+c[5,7]*c[1,3]^2*c[1,2]-c[4,7]*c[3,5]*c[10,5]+c[5,5]*c[1,7]*c[10,5]-c[
4,6]*c[3,6]*c[10,5]-c[4,6]*c[3,3]*c[1,2]-c[4,7]*c[3,4]*c[3,1]-c[4,6]*c[3,4]*c[
3,2], c[1,6]*c[5,2]+c[2,6]*c[5,3]-c[3,6]*c[4,2]-c[4,3]*c[4,6]-c[4,4]*c[5,6]+c[
4,6]*c[5,4]-c[4,6]*c[3,7]*c[3,4]*c[10,6]-c[4,6]*c[3,7]*c[10,7]*c[10,6]-c[4,6]*
c[3,3]*c[1,7]*c[10,6]-c[4,6]*c[3,7]*c[3,6]*c[10,4]-c[4,6]*c[3,6]*c[3,3]*c[1,4]
-c[4,7]*c[3,6]*c[1,6]*c[10,3]-c[4,6]*c[3,7]*c[1,6]*c[10,3]-c[4,6]*c[3,4]*c[3,3
]*c[1,6]-c[4,6]*c[3,3]*c[1,6]*c[1,3]+c[5,7]*c[3,6]*c[1,6]*c[10,4]+c[5,6]*c[3,6
]*c[3,4]*c[1,4]+c[5,6]*c[3,6]*c[1,7]*c[10,4]+c[5,6]*c[3,6]*c[1,4]*c[1,3]+c[5,7
]*c[1,7]*c[1,3]*c[10,5]+c[5,7]*c[1,7]*c[10,7]*c[10,5]+c[5,7]*c[3,3]*c[1,5]*c[1
,4]+c[5,7]*c[1,7]*c[1,5]*c[10,3]+c[5,7]*c[3,5]*c[3,4]*c[1,4]+c[5,7]*c[3,5]*c[1
,7]*c[10,4]+c[5,7]*c[3,5]*c[1,4]*c[1,3]+c[5,7]*c[3,7]*c[1,4]*c[10,5]-c[4,7]*c[
3,7]*c[3,4]*c[10,5]-c[4,7]*c[3,7]*c[10,7]*c[10,5]-c[4,7]*c[3,3]*c[1,7]*c[10,5]
-c[4,7]*c[3,7]*c[3,5]*c[10,4]-c[4,7]*c[3,5]*c[3,3]*c[1,4]-c[4,7]*c[3,7]*c[1,5]
*c[10,3]-c[4,7]*c[3,4]*c[3,3]*c[1,5]-c[4,7]*c[3,3]*c[1,5]*c[1,3]-c[4,7]*c[3,6]
*c[3,4]*c[10,6]-c[4,7]*c[3,6]*c[10,7]*c[10,6]-c[4,7]*c[3,3]*c[1,6]*c[10,6]+c[5
,7]*c[3,6]*c[3,4]^2*c[1,4]+c[5,7]*c[3,6]*c[3,3]*c[1,4]^2+c[5,7]*c[3,6]*c[1,4]*
c[1,3]^2+c[5,7]*c[1,7]^2*c[10,6]*c[10,3]+c[5,7]*c[1,7]*c[1,3]^2*c[10,6]+c[5,7]
*c[1,7]*c[10,7]^2*c[10,6]-c[4,7]*c[3,7]^2*c[10,6]*c[10,4]-c[4,7]*c[3,7]*c[3,4]
^2*c[10,6]-c[4,7]*c[3,7]*c[10,7]^2*c[10,6]+c[5,7]*c[3,6]*c[1,4]*c[10,6]+c[5,7]
*c[1,6]*c[1,3]*c[10,6]+c[5,7]*c[1,6]*c[10,7]*c[10,6]+c[5,6]*c[3,7]*c[1,4]*c[10
,6]+c[5,6]*c[1,7]*c[1,3]*c[10,6]+c[5,6]*c[1,7]*c[10,7]*c[10,6]-c[4,7]*c[3,4]^2
*c[3,3]*c[1,6]-c[4,7]*c[3,3]^2*c[1,6]*c[1,4]-c[4,7]*c[3,3]*c[1,6]*c[1,3]^2+c[5
,6]*c[3,3]*c[1,6]*c[1,4]+c[5,6]*c[1,7]*c[1,6]*c[10,3]+c[5,7]*c[3,7]*c[1,7]*c[
10,6]*c[10,4]+c[5,7]*c[3,7]*c[1,4]*c[1,3]*c[10,6]+c[5,7]*c[3,7]*c[1,6]*c[1,4]*
c[10,3]+c[5,7]*c[3,4]*c[3,3]*c[1,6]*c[1,4]+c[5,7]*c[3,3]*c[1,7]*c[1,6]*c[10,4]
+2*c[5,7]*c[3,3]*c[1,6]*c[1,4]*c[1,3]+2*c[5,7]*c[1,7]*c[1,6]*c[1,3]*c[10,3]+c[
5,7]*c[1,7]*c[1,6]*c[10,7]*c[10,3]-2*c[4,7]*c[3,7]*c[3,6]*c[3,4]*c[10,4]-c[4,7
]*c[3,7]*c[3,6]*c[1,4]*c[10,3]-c[4,7]*c[3,7]*c[3,6]*c[10,7]*c[10,4]-2*c[4,7]*c
[3,6]*c[3,4]*c[3,3]*c[1,4]-c[4,7]*c[3,6]*c[3,3]*c[1,7]*c[10,4]-c[4,7]*c[3,6]*c
[3,3]*c[1,4]*c[1,3]-c[4,7]*c[3,7]*c[3,4]*c[10,7]*c[10,6]-c[4,7]*c[3,7]*c[3,4]*
c[1,6]*c[10,3]-c[4,7]*c[3,7]*c[3,3]*c[1,6]*c[10,4]-c[4,7]*c[3,7]*c[1,6]*c[1,3]
*c[10,3]-c[4,7]*c[3,7]*c[1,6]*c[10,7]*c[10,3]-c[4,7]*c[3,4]*c[3,3]*c[1,6]*c[1,
3]-c[4,7]*c[3,3]*c[1,7]*c[1,6]*c[10,3]-c[4,7]*c[3,7]*c[3,3]*c[1,4]*c[10,6]-c[4
,7]*c[3,7]*c[1,7]*c[10,6]*c[10,3]-c[4,7]*c[3,4]*c[3,3]*c[1,7]*c[10,6]-c[4,7]*c
[3,3]*c[1,7]*c[1,3]*c[10,6]-c[4,7]*c[3,3]*c[1,7]*c[10,7]*c[10,6]+c[5,7]*c[1,1]
+c[5,5]*c[1,5]+c[5,6]*c[1,2]-c[4,7]*c[3,1]-c[4,6]*c[3,2]-c[4,5]*c[3,5]+c[5,7]*
c[3,7]*c[1,4]*c[10,7]*c[10,6]+c[5,7]*c[3,3]*c[1,7]*c[1,4]*c[10,6]+c[5,7]*c[1,7
]*c[1,3]*c[10,7]*c[10,6]+c[5,7]*c[3,7]*c[3,6]*c[1,4]*c[10,4]+c[5,7]*c[3,6]*c[3
,4]*c[1,7]*c[10,4]+c[5,7]*c[3,6]*c[3,4]*c[1,4]*c[1,3]+c[5,7]*c[3,6]*c[1,7]*c[1
,4]*c[10,3]+c[5,7]*c[3,6]*c[1,7]*c[1,3]*c[10,4]+c[5,7]*c[3,6]*c[1,7]*c[10,7]*c
[10,4]+c[5,7]*c[3,7]*c[3,4]*c[1,4]*c[10,6]+c[5,7]*c[1,6]*c[1,3]^3+c[5,7]*c[1,5
]*c[1,3]^2+c[5,7]*c[1,6]^2*c[10,3]+c[5,6]*c[1,6]*c[1,3]^2+c[5,7]*c[1,7]*c[10,6
]^2-c[4,7]*c[3,6]*c[3,4]^3+c[5,7]*c[1,7]*c[10,2]+c[5,7]*c[3,2]*c[1,4]+c[5,7]*c
[1,3]*c[1,2]-c[4,7]*c[3,7]*c[10,6]^2+c[5,7]*c[1,5]*c[10,6]+c[5,6]*c[1,6]*c[10,
6]+c[5,5]*c[1,7]*c[10,6]+c[5,5]*c[1,6]*c[1,3]+c[5,7]*c[1,6]*c[10,5]+c[5,6]*c[1
,7]*c[10,5]+c[5,6]*c[1,5]*c[1,3]-c[4,7]*c[3,5]*c[3,4]^2+c[5,6]*c[3,5]*c[1,4]-c
[4,7]*c[3,6]^2*c[10,4]-c[4,6]*c[3,6]*c[3,4]^2+c[5,5]*c[3,6]*c[1,4]-c[4,7]*c[3,
3]*c[1,2]-c[4,7]*c[3,5]*c[10,6]-c[4,6]*c[3,6]*c[10,6]-c[4,5]*c[3,7]*c[10,6]-c[
4,5]*c[3,6]*c[3,4]-c[4,5]*c[3,3]*c[1,6]-c[4,7]*c[3,7]*c[10,2]-c[4,7]*c[3,6]*c[
10,5]-c[4,6]*c[3,7]*c[10,5]-c[4,6]*c[3,3]*c[1,5]-c[4,7]*c[3,4]*c[3,2]-c[4,6]*c
[3,5]*c[3,4], c[5,7]*c[1,7]*c[10,7]^2*c[10,4]+c[5,7]*c[3,4]^2*c[1,7]*c[10,4]+c
[5,7]*c[3,4]^2*c[1,4]*c[1,3]+2*c[5,7]*c[3,4]*c[3,3]*c[1,4]^2+c[5,7]*c[3,4]*c[1
,4]*c[1,3]^2+c[5,7]*c[3,7]*c[1,4]^2*c[10,3]+2*c[5,7]*c[3,3]*c[1,4]^2*c[1,3]+c[
5,7]*c[3,7]*c[1,7]*c[10,4]^2+c[5,7]*c[1,7]^2*c[10,4]*c[10,3]+c[5,7]*c[1,7]*c[1
,3]^2*c[10,4]-3*c[4,7]*c[3,4]^2*c[3,3]*c[1,4]+c[5,7]*c[3,4]*c[1,6]*c[10,4]-3*c
[4,7]*c[3,7]*c[3,4]^2*c[10,4]-c[4,7]*c[3,7]*c[10,7]^2*c[10,4]+c[5,7]*c[3,6]*c[
1,4]*c[10,4]+c[5,7]*c[1,7]*c[10,6]*c[10,4]-c[4,7]*c[3,3]*c[1,4]*c[1,3]^2+c[5,7
]*c[1,6]*c[1,4]*c[10,3]+c[5,6]*c[1,7]*c[1,4]*c[10,3]+c[5,7]*c[1,6]*c[1,3]*c[10
,4]+c[5,7]*c[1,6]*c[10,7]*c[10,4]+c[5,6]*c[3,7]*c[1,4]*c[10,4]+c[5,6]*c[1,7]*c
[1,3]*c[10,4]+c[5,6]*c[1,7]*c[10,7]*c[10,4]+c[5,6]*c[3,4]*c[1,7]*c[10,4]+c[5,6
]*c[3,4]*c[1,4]*c[1,3]-c[4,7]*c[3,6]*c[10,7]*c[10,4]-c[4,6]*c[3,7]*c[1,4]*c[10
,3]-2*c[4,6]*c[3,4]*c[3,3]*c[1,4]-c[4,6]*c[3,3]*c[1,4]*c[1,3]-c[4,7]*c[3,7]*c[
10,6]*c[10,4]+2*c[5,7]*c[3,7]*c[3,4]*c[1,4]*c[10,4]+c[5,7]*c[3,7]*c[1,4]*c[1,3
]*c[10,4]+c[5,7]*c[3,7]*c[1,4]*c[10,7]*c[10,4]+2*c[5,7]*c[3,3]*c[1,7]*c[1,4]*c
[10,4]+c[5,7]*c[1,7]*c[1,3]*c[10,7]*c[10,4]+c[5,7]*c[3,4]*c[1,7]*c[1,4]*c[10,3
]+c[5,7]*c[3,4]*c[1,7]*c[1,3]*c[10,4]+c[5,7]*c[3,4]*c[1,7]*c[10,7]*c[10,4]+2*c
[5,7]*c[1,7]*c[1,4]*c[1,3]*c[10,3]+c[5,7]*c[1,7]*c[1,4]*c[10,7]*c[10,3]-2*c[4,
7]*c[3,7]*c[3,4]*c[10,7]*c[10,4]-2*c[4,7]*c[3,7]*c[3,3]*c[1,4]*c[10,4]-c[4,7]*
c[3,7]*c[1,7]*c[10,4]*c[10,3]-2*c[4,7]*c[3,4]*c[3,3]*c[1,7]*c[10,4]-c[4,7]*c[3
,3]*c[1,7]*c[1,3]*c[10,4]-c[4,7]*c[3,3]*c[1,7]*c[10,7]*c[10,4]-c[4,7]*c[3,3]*c
[1,7]*c[1,4]*c[10,3]-2*c[4,7]*c[3,7]*c[3,4]*c[1,4]*c[10,3]-2*c[4,7]*c[3,4]*c[3
,3]*c[1,4]*c[1,3]-c[4,7]*c[3,7]*c[1,4]*c[1,3]*c[10,3]-c[4,1]-c[4,7]*c[3,4]^4-c
[4,6]*c[3,4]^3+c[5,3]*c[2,4]-c[4,5]*c[3,4]^2+c[5,2]*c[1,4]-c[4,2]*c[3,4]-c[4,4
]*c[4,3]-c[4,7]*c[3,7]*c[1,4]*c[10,7]*c[10,3]-2*c[4,7]*c[3,6]*c[3,4]*c[10,4]-c
[4,7]*c[3,3]*c[1,6]*c[10,4]-2*c[4,6]*c[3,7]*c[3,4]*c[10,4]-c[4,6]*c[3,7]*c[10,
7]*c[10,4]-c[4,6]*c[3,3]*c[1,7]*c[10,4]-c[4,7]*c[3,6]*c[1,4]*c[10,3]+c[5,7]*c[
3,4]^3*c[1,4]+c[5,7]*c[1,4]*c[1,3]^3-c[4,7]*c[3,3]^2*c[1,4]^2+c[5,6]*c[3,3]*c[
1,4]^2+c[5,6]*c[1,4]*c[1,3]^2-c[4,7]*c[3,7]^2*c[10,4]^2+c[5,6]*c[3,4]^2*c[1,4]
+c[5,7]*c[1,5]*c[10,4]+c[5,6]*c[1,6]*c[10,4]+c[5,5]*c[1,7]*c[10,4]+c[5,5]*c[1,
4]*c[1,3]+c[5,5]*c[3,4]*c[1,4]-c[4,7]*c[3,5]*c[10,4]-c[4,6]*c[3,6]*c[10,4]-c[4
,5]*c[3,7]*c[10,4]-c[4,5]*c[3,3]*c[1,4], c[1,3]*c[5,2]+c[2,3]*c[5,3]-c[3,3]*c[
4,2]+c[4,3]*c[5,4]-c[4,4]*c[5,3]+c[5,1]+c[5,7]*c[1,3]^4+c[5,6]*c[1,3]^3+c[5,5]
*c[1,3]^2-c[4,3]^2+c[5,7]*c[3,7]*c[3,4]*c[1,4]*c[10,3]+c[5,7]*c[3,7]*c[1,7]*c[
10,4]*c[10,3]+2*c[5,7]*c[3,7]*c[1,4]*c[1,3]*c[10,3]+c[5,7]*c[3,7]*c[1,4]*c[10,
7]*c[10,3]+2*c[5,7]*c[3,3]*c[1,7]*c[1,4]*c[10,3]+2*c[5,7]*c[1,7]*c[1,3]*c[10,7
]*c[10,3]+c[5,7]*c[3,7]*c[3,3]*c[1,4]*c[10,4]+c[5,7]*c[3,4]*c[3,3]*c[1,7]*c[10
,4]+2*c[5,7]*c[3,4]*c[3,3]*c[1,4]*c[1,3]+2*c[5,7]*c[3,3]*c[1,7]*c[1,3]*c[10,4]
+c[5,7]*c[3,3]*c[1,7]*c[10,7]*c[10,4]-c[4,7]*c[3,7]*c[3,4]*c[10,7]*c[10,3]-2*c
[4,7]*c[3,7]*c[3,3]*c[1,4]*c[10,3]-c[4,7]*c[3,4]*c[3,3]*c[1,7]*c[10,3]-2*c[4,7
]*c[3,3]*c[1,7]*c[1,3]*c[10,3]-c[4,7]*c[3,3]*c[1,7]*c[10,7]*c[10,3]-c[4,7]*c[3
,7]*c[1,3]*c[10,7]*c[10,3]-2*c[4,7]*c[3,7]*c[3,4]*c[3,3]*c[10,4]-c[4,7]*c[3,7]
*c[3,3]*c[10,7]*c[10,4]-c[4,7]*c[3,7]*c[3,4]*c[1,3]*c[10,3]-c[4,7]*c[3,7]*c[3,
3]*c[1,3]*c[10,4]+c[5,7]*c[1,7]*c[10,7]^2*c[10,3]+c[5,7]*c[3,4]^2*c[3,3]*c[1,4
]+3*c[5,7]*c[3,3]*c[1,4]*c[1,3]^2+3*c[5,7]*c[1,7]*c[1,3]^2*c[10,3]-2*c[4,7]*c[
3,4]*c[3,3]^2*c[1,4]-c[4,7]*c[3,3]^2*c[1,7]*c[10,4]-2*c[4,7]*c[3,3]^2*c[1,4]*c
[1,3]+c[5,7]*c[3,3]*c[1,6]*c[10,4]+c[5,6]*c[3,4]*c[3,3]*c[1,4]-c[4,7]*c[3,7]^2
*c[10,4]*c[10,3]-c[4,7]*c[3,7]*c[3,4]^2*c[10,3]-c[4,7]*c[3,7]*c[1,7]*c[10,3]^2
-c[4,7]*c[3,7]*c[10,7]^2*c[10,3]+c[5,7]*c[3,6]*c[1,4]*c[10,3]+c[5,7]*c[1,7]*c[
10,6]*c[10,3]-c[4,7]*c[3,7]*c[1,3]^2*c[10,3]-c[4,7]*c[3,4]^2*c[3,3]*c[1,3]-c[4
,7]*c[3,4]*c[3,3]*c[1,3]^2+2*c[5,7]*c[1,6]*c[1,3]*c[10,3]+c[5,7]*c[1,6]*c[10,7
]*c[10,3]+c[5,6]*c[3,7]*c[1,4]*c[10,3]+2*c[5,6]*c[1,7]*c[1,3]*c[10,3]+c[5,6]*c
[1,7]*c[10,7]*c[10,3]+c[5,6]*c[3,3]*c[1,7]*c[10,4]+2*c[5,6]*c[3,3]*c[1,4]*c[1,
3]-c[4,7]*c[3,6]*c[3,4]*c[10,3]-c[4,7]*c[3,6]*c[1,3]*c[10,3]-c[4,6]*c[3,7]*c[1
,3]*c[10,3]-c[4,6]*c[3,4]*c[3,3]*c[1,3]-c[4,7]*c[3,7]*c[10,6]*c[10,3]-c[4,7]*c
[3,6]*c[3,3]*c[10,4]-c[4,6]*c[3,7]*c[3,3]*c[10,4]-c[4,7]*c[3,6]*c[10,7]*c[10,3
]-c[4,7]*c[3,3]*c[1,6]*c[10,3]-c[4,6]*c[3,7]*c[3,4]*c[10,3]-c[4,6]*c[3,7]*c[10
,7]*c[10,3]-c[4,6]*c[3,3]*c[1,7]*c[10,3]+c[5,7]*c[1,7]^2*c[10,3]^2+c[5,7]*c[3,
3]^2*c[1,4]^2-c[4,7]*c[3,3]*c[1,3]^3-c[4,7]*c[3,4]^3*c[3,3]+c[5,7]*c[1,5]*c[10
,3]+c[5,6]*c[1,6]*c[10,3]+c[5,5]*c[1,7]*c[10,3]-c[4,6]*c[3,3]*c[1,3]^2-c[4,6]*
c[3,4]^2*c[3,3]-c[4,6]*c[3,3]^2*c[1,4]+c[5,5]*c[3,3]*c[1,4]-c[4,7]*c[3,5]*c[10
,3]-c[4,6]*c[3,6]*c[10,3]-c[4,5]*c[3,7]*c[10,3]-c[4,5]*c[3,4]*c[3,3]-c[4,5]*c[
3,3]*c[1,3], c[5,3]*c[2,2]+c[5,4]*c[4,2]+c[5,2]*c[1,2]+c[5,5]*c[1,1]-c[4,2]*c[
3,2]-c[4,3]*c[4,2]-c[5,2]*c[4,4]-c[4,5]*c[3,1]+2*c[5,7]*c[1,7]*c[1,3]*c[1,2]*c
[10,3]+c[5,7]*c[1,7]*c[1,2]*c[10,7]*c[10,3]+c[5,7]*c[3,7]*c[3,4]*c[1,4]*c[10,2
]+c[5,7]*c[3,7]*c[1,7]*c[10,4]*c[10,2]+c[5,7]*c[3,7]*c[1,4]*c[1,3]*c[10,2]+c[5
,7]*c[3,7]*c[1,4]*c[10,7]*c[10,2]+c[5,7]*c[3,3]*c[1,7]*c[1,4]*c[10,2]+c[5,7]*c
[1,7]*c[1,3]*c[10,7]*c[10,2]+c[5,7]*c[3,7]*c[3,2]*c[1,4]*c[10,4]+c[5,7]*c[3,4]
*c[3,2]*c[1,7]*c[10,4]+c[5,7]*c[3,4]*c[3,2]*c[1,4]*c[1,3]+c[5,7]*c[3,2]*c[1,7]
*c[1,4]*c[10,3]+c[5,7]*c[3,2]*c[1,7]*c[1,3]*c[10,4]+c[5,7]*c[3,2]*c[1,7]*c[10,
7]*c[10,4]+c[5,7]*c[3,7]*c[1,4]*c[1,2]*c[10,3]+c[5,7]*c[3,4]*c[3,3]*c[1,4]*c[1
,2]+c[5,7]*c[3,3]*c[1,7]*c[1,2]*c[10,4]+2*c[5,7]*c[3,3]*c[1,4]*c[1,3]*c[1,2]-c
[4,7]*c[3,7]*c[3,4]*c[10,7]*c[10,2]-c[4,7]*c[3,7]*c[3,3]*c[1,4]*c[10,2]-c[4,7]
*c[3,7]*c[1,7]*c[10,3]*c[10,2]-c[4,7]*c[3,4]*c[3,3]*c[1,7]*c[10,2]-c[4,7]*c[3,
3]*c[1,7]*c[1,3]*c[10,2]-c[4,7]*c[3,3]*c[1,7]*c[10,7]*c[10,2]+c[5,7]*c[3,6]*c[
1,4]*c[10,2]+c[5,7]*c[1,7]*c[10,6]*c[10,2]+c[5,6]*c[3,2]*c[1,4]*c[1,3]-c[4,7]*
c[3,4]^2*c[3,3]*c[1,2]-c[4,7]*c[3,3]^2*c[1,4]*c[1,2]-c[4,7]*c[3,3]*c[1,3]^2*c[
1,2]+c[5,7]*c[1,6]*c[1,2]*c[10,3]+c[5,6]*c[3,3]*c[1,4]*c[1,2]+c[5,6]*c[1,7]*c[
1,2]*c[10,3]+c[5,7]*c[1,6]*c[1,3]*c[10,2]+c[5,7]*c[1,6]*c[10,7]*c[10,2]+c[5,6]
*c[3,7]*c[1,4]*c[10,2]+c[5,6]*c[1,7]*c[1,3]*c[10,2]+c[5,6]*c[1,7]*c[10,7]*c[10
,2]+c[5,7]*c[3,7]*c[1,4]*c[10,1]+c[5,7]*c[1,7]*c[1,3]*c[10,1]+c[5,7]*c[1,7]*c[
10,7]*c[10,1]+c[5,7]*c[3,3]*c[1,4]*c[1,1]+c[5,7]*c[1,7]*c[1,1]*c[10,3]+c[5,7]*
c[3,4]*c[3,1]*c[1,4]+c[5,7]*c[3,1]*c[1,7]*c[10,4]+c[5,7]*c[3,1]*c[1,4]*c[1,3]+
c[5,6]*c[3,2]*c[1,7]*c[10,4]-c[4,7]*c[3,6]*c[3,4]*c[10,2]-c[4,7]*c[3,6]*c[1,2]
*c[10,3]-c[4,6]*c[3,7]*c[1,2]*c[10,3]-c[4,6]*c[3,4]*c[3,3]*c[1,2]-c[4,6]*c[3,3
]*c[1,3]*c[1,2]-c[4,7]*c[3,7]*c[3,4]*c[10,1]-c[4,7]*c[3,7]*c[10,7]*c[10,1]-c[4
,7]*c[3,3]*c[1,7]*c[10,1]-c[4,7]*c[3,7]*c[1,1]*c[10,3]-c[4,7]*c[3,4]*c[3,3]*c[
1,1]-c[4,7]*c[3,3]*c[1,3]*c[1,1]-c[4,7]*c[3,7]*c[10,6]*c[10,2]-c[4,7]*c[3,7]*c
[3,1]*c[10,4]-c[4,7]*c[3,3]*c[3,1]*c[1,4]-c[4,7]*c[3,6]*c[3,2]*c[10,4]-c[4,6]*
c[3,7]*c[3,2]*c[10,4]-c[4,6]*c[3,3]*c[3,2]*c[1,4]-c[4,7]*c[3,6]*c[10,7]*c[10,2
]-c[4,7]*c[3,3]*c[1,6]*c[10,2]-c[4,6]*c[3,7]*c[3,4]*c[10,2]-c[4,6]*c[3,7]*c[10
,7]*c[10,2]-c[4,6]*c[3,3]*c[1,7]*c[10,2]+c[5,7]*c[1,7]*c[10,7]^2*c[10,2]+c[5,7
]*c[3,4]^2*c[3,2]*c[1,4]+c[5,7]*c[3,3]*c[3,2]*c[1,4]^2+c[5,7]*c[3,2]*c[1,4]*c[
1,3]^2+c[5,7]*c[1,7]^2*c[10,3]*c[10,2]+c[5,7]*c[1,7]*c[1,3]^2*c[10,2]+c[5,7]*c
[3,2]*c[1,6]*c[10,4]+c[5,6]*c[3,4]*c[3,2]*c[1,4]-c[4,7]*c[3,7]^2*c[10,4]*c[10,
2]-c[4,7]*c[3,7]*c[3,4]^2*c[10,2]-c[4,7]*c[3,7]*c[10,7]^2*c[10,2]-c[4,7]*c[3,7
]*c[1,3]*c[1,2]*c[10,3]-c[4,7]*c[3,7]*c[1,2]*c[10,7]*c[10,3]-c[4,7]*c[3,4]*c[3
,3]*c[1,3]*c[1,2]-c[4,7]*c[3,3]*c[1,7]*c[1,2]*c[10,3]-2*c[4,7]*c[3,7]*c[3,4]*c
[3,2]*c[10,4]-c[4,7]*c[3,7]*c[3,2]*c[1,4]*c[10,3]-c[4,7]*c[3,7]*c[3,2]*c[10,7]
*c[10,4]-2*c[4,7]*c[3,4]*c[3,3]*c[3,2]*c[1,4]-c[4,7]*c[3,3]*c[3,2]*c[1,7]*c[10
,4]-c[4,7]*c[3,3]*c[3,2]*c[1,4]*c[1,3]-c[4,7]*c[3,7]*c[3,4]*c[1,2]*c[10,3]-c[4
,7]*c[3,7]*c[3,3]*c[1,2]*c[10,4]+c[5,7]*c[1,3]^3*c[1,2]+c[5,7]*c[1,3]^2*c[1,1]
+c[5,6]*c[1,3]^2*c[1,2]-c[4,7]*c[3,4]^3*c[3,2]+c[5,6]*c[1,3]*c[1,1]+c[5,7]*c[1
,5]*c[10,2]+c[5,6]*c[1,6]*c[10,2]+c[5,5]*c[1,7]*c[10,2]+c[5,5]*c[1,3]*c[1,2]+c
[5,7]*c[1,6]*c[10,1]+c[5,6]*c[1,7]*c[10,1]-c[4,7]*c[3,4]^2*c[3,1]+c[5,6]*c[3,1
]*c[1,4]-c[4,6]*c[3,4]^2*c[3,2]+c[5,5]*c[3,2]*c[1,4]-c[4,6]*c[3,4]*c[3,1]-c[4,
7]*c[3,5]*c[10,2]-c[4,6]*c[3,6]*c[10,2]-c[4,5]*c[3,7]*c[10,2]-c[4,5]*c[3,4]*c[
3,2]-c[4,5]*c[3,3]*c[1,2]-c[4,7]*c[3,6]*c[10,1]-c[4,6]*c[3,7]*c[10,1]-c[4,6]*c
[3,3]*c[1,1], -c[1,1]*c[1,3]^2*c[3,3]*c[3,7]-c[1,1]*c[1,3]*c[3,3]*c[3,4]*c[3,7
]-c[1,1]*c[1,3]*c[3,7]^2*c[10,3]-c[1,1]*c[1,4]*c[3,3]^2*c[3,7]-c[1,1]*c[1,7]*c
[3,3]*c[3,7]*c[10,3]-c[1,1]*c[3,3]*c[3,4]^2*c[3,7]-c[1,1]*c[3,3]*c[3,7]^2*c[10
,4]-c[1,1]*c[3,4]*c[3,7]^2*c[10,3]-c[1,1]*c[3,7]^2*c[10,3]*c[10,7]-c[1,3]*c[1,
4]*c[3,1]*c[3,3]*c[3,7]-c[1,3]*c[1,7]*c[3,3]*c[3,7]*c[10,1]-2*c[1,4]*c[3,1]*c[
3,3]*c[3,4]*c[3,7]-c[1,4]*c[3,1]*c[3,7]^2*c[10,3]-c[1,4]*c[3,3]*c[3,7]^2*c[10,
1]-c[1,7]*c[3,1]*c[3,3]*c[3,7]*c[10,4]-c[1,7]*c[3,3]*c[3,4]*c[3,7]*c[10,1]-c[1
,7]*c[3,3]*c[3,7]*c[10,1]*c[10,7]-c[1,7]*c[3,7]^2*c[10,1]*c[10,3]-c[3,1]*c[3,4
]^3*c[3,7]-2*c[3,1]*c[3,4]*c[3,7]^2*c[10,4]-c[3,1]*c[3,7]^2*c[10,4]*c[10,7]-c[
3,4]^2*c[3,7]^2*c[10,1]-c[3,4]*c[3,7]^2*c[10,1]*c[10,7]-c[3,7]^3*c[10,1]*c[10,
4]-c[3,7]^2*c[10,1]*c[10,7]^2-c[1,1]*c[1,3]*c[3,3]*c[3,6]-c[1,1]*c[3,3]*c[3,4]
*c[3,6]-2*c[1,1]*c[3,6]*c[3,7]*c[10,3]-c[1,4]*c[3,1]*c[3,3]*c[3,6]-c[1,6]*c[3,
3]*c[3,7]*c[10,1]-c[1,7]*c[3,3]*c[3,6]*c[10,1]-c[3,1]*c[3,4]^2*c[3,6]-2*c[3,1]
*c[3,6]*c[3,7]*c[10,4]-2*c[3,4]*c[3,6]*c[3,7]*c[10,1]-2*c[3,6]*c[3,7]*c[10,1]*
c[10,7]-c[3,7]^2*c[10,1]*c[10,6]-c[1,1]*c[3,3]*c[3,5]-c[3,1]*c[3,4]*c[3,5]-2*c
[3,5]*c[3,7]*c[10,1]-c[3,6]^2*c[10,1]+c[1,1]*c[5,3]-c[3,1]*c[3,2]+c[3,1]*c[5,4
]-c[3,3]*c[4,1]-c[3,4]*c[5,1]+c[5,7]*c[10,1], -c[1,3]^2*c[1,7]*c[3,3]*c[3,7]-c
[1,3]*c[1,4]*c[3,3]*c[3,7]^2-c[1,3]*c[1,7]*c[3,3]*c[3,4]*c[3,7]-c[1,3]*c[1,7]*
c[3,3]*c[3,7]*c[10,7]-c[1,3]*c[1,7]*c[3,7]^2*c[10,3]-c[1,4]*c[1,7]*c[3,3]^2*c[
3,7]-2*c[1,4]*c[3,3]*c[3,4]*c[3,7]^2-c[1,4]*c[3,3]*c[3,7]^2*c[10,7]-c[1,4]*c[3
,7]^3*c[10,3]-c[1,7]^2*c[3,3]*c[3,7]*c[10,3]-c[1,7]*c[3,3]*c[3,4]^2*c[3,7]-c[1
,7]*c[3,3]*c[3,4]*c[3,7]*c[10,7]-2*c[1,7]*c[3,3]*c[3,7]^2*c[10,4]-c[1,7]*c[3,3
]*c[3,7]*c[10,7]^2-c[1,7]*c[3,4]*c[3,7]^2*c[10,3]-2*c[1,7]*c[3,7]^2*c[10,3]*c[
10,7]-c[3,4]^3*c[3,7]^2-c[3,4]^2*c[3,7]^2*c[10,7]-2*c[3,4]*c[3,7]^3*c[10,4]-c[
3,4]*c[3,7]^2*c[10,7]^2-2*c[3,7]^3*c[10,4]*c[10,7]-c[3,7]^2*c[10,7]^3-c[1,3]*c
[1,6]*c[3,3]*c[3,7]-c[1,3]*c[1,7]*c[3,3]*c[3,6]-2*c[1,4]*c[3,3]*c[3,6]*c[3,7]-
c[1,6]*c[3,3]*c[3,4]*c[3,7]-c[1,6]*c[3,3]*c[3,7]*c[10,7]-c[1,6]*c[3,7]^2*c[10,
3]-c[1,7]*c[3,3]*c[3,4]*c[3,6]-c[1,7]*c[3,3]*c[3,6]*c[10,7]-c[1,7]*c[3,3]*c[3,
7]*c[10,6]-2*c[1,7]*c[3,6]*c[3,7]*c[10,3]-2*c[3,4]^2*c[3,6]*c[3,7]-2*c[3,4]*c[
3,6]*c[3,7]*c[10,7]-c[3,4]*c[3,7]^2*c[10,6]-3*c[3,6]*c[3,7]^2*c[10,4]-2*c[3,6]
*c[3,7]*c[10,7]^2-2*c[3,7]^2*c[10,6]*c[10,7]-c[1,5]*c[3,3]*c[3,7]-c[1,6]*c[3,3
]*c[3,6]-c[1,7]*c[3,3]*c[3,5]-2*c[3,4]*c[3,5]*c[3,7]-c[3,4]*c[3,6]^2-2*c[3,5]*
c[3,7]*c[10,7]-c[3,6]^2*c[10,7]-2*c[3,6]*c[3,7]*c[10,6]-c[3,7]^2*c[10,5]+c[1,7
]*c[5,3]-2*c[3,2]*c[3,7]-c[3,3]*c[4,7]-c[3,4]*c[5,7]-2*c[3,5]*c[3,6]+c[3,7]*c[
5,4]+c[5,7]*c[10,7]+c[5,6], -c[1,3]^2*c[1,5]*c[3,3]*c[3,7]-c[1,3]*c[1,4]*c[3,3
]*c[3,5]*c[3,7]-c[1,3]*c[1,5]*c[3,3]*c[3,4]*c[3,7]-c[1,3]*c[1,5]*c[3,7]^2*c[10
,3]-c[1,3]*c[1,7]*c[3,3]*c[3,7]*c[10,5]-c[1,4]*c[1,5]*c[3,3]^2*c[3,7]-2*c[1,4]
*c[3,3]*c[3,4]*c[3,5]*c[3,7]-c[1,4]*c[3,3]*c[3,7]^2*c[10,5]-c[1,4]*c[3,5]*c[3,
7]^2*c[10,3]-c[1,5]*c[1,7]*c[3,3]*c[3,7]*c[10,3]-c[1,5]*c[3,3]*c[3,4]^2*c[3,7]
-c[1,5]*c[3,3]*c[3,7]^2*c[10,4]-c[1,5]*c[3,4]*c[3,7]^2*c[10,3]-c[1,5]*c[3,7]^2
*c[10,3]*c[10,7]-c[1,7]*c[3,3]*c[3,4]*c[3,7]*c[10,5]-c[1,7]*c[3,3]*c[3,5]*c[3,
7]*c[10,4]-c[1,7]*c[3,3]*c[3,7]*c[10,5]*c[10,7]-c[1,7]*c[3,7]^2*c[10,3]*c[10,5
]-c[3,4]^3*c[3,5]*c[3,7]-c[3,4]^2*c[3,7]^2*c[10,5]-2*c[3,4]*c[3,5]*c[3,7]^2*c[
10,4]-c[3,4]*c[3,7]^2*c[10,5]*c[10,7]-c[3,5]*c[3,7]^2*c[10,4]*c[10,7]-c[3,7]^3
*c[10,4]*c[10,5]-c[3,7]^2*c[10,5]*c[10,7]^2-c[1,2]*c[1,3]*c[3,3]*c[3,7]-c[1,2]
*c[3,3]*c[3,4]*c[3,7]-c[1,2]*c[3,7]^2*c[10,3]-c[1,3]*c[1,5]*c[3,3]*c[3,6]-c[1,
4]*c[3,2]*c[3,3]*c[3,7]-c[1,4]*c[3,3]*c[3,5]*c[3,6]-c[1,5]*c[3,3]*c[3,4]*c[3,6
]-2*c[1,5]*c[3,6]*c[3,7]*c[10,3]-c[1,6]*c[3,3]*c[3,7]*c[10,5]-c[1,7]*c[3,3]*c[
3,6]*c[10,5]-c[1,7]*c[3,3]*c[3,7]*c[10,2]-c[3,2]*c[3,4]^2*c[3,7]-c[3,2]*c[3,7]
^2*c[10,4]-c[3,4]^2*c[3,5]*c[3,6]-2*c[3,4]*c[3,6]*c[3,7]*c[10,5]-c[3,4]*c[3,7]
^2*c[10,2]-2*c[3,5]*c[3,6]*c[3,7]*c[10,4]-2*c[3,6]*c[3,7]*c[10,5]*c[10,7]-c[3,
7]^2*c[10,2]*c[10,7]-c[3,7]^2*c[10,5]*c[10,6]-c[1,1]*c[3,3]*c[3,7]-c[1,2]*c[3,
3]*c[3,6]-c[1,5]*c[3,3]*c[3,5]-c[3,1]*c[3,4]*c[3,7]-c[3,2]*c[3,4]*c[3,6]-c[3,4
]*c[3,5]^2-2*c[3,5]*c[3,7]*c[10,5]-c[3,6]^2*c[10,5]-2*c[3,6]*c[3,7]*c[10,2]-c[
3,7]^2*c[10,1]+c[1,5]*c[5,3]-c[3,1]*c[3,6]-2*c[3,2]*c[3,5]-c[3,3]*c[4,5]-c[3,4
]*c[5,5]+c[3,5]*c[5,4]+c[5,7]*c[10,5]+c[5,2], -c[1,3]^2*c[1,6]*c[3,3]*c[3,7]-c
[1,3]*c[1,4]*c[3,3]*c[3,6]*c[3,7]-c[1,3]*c[1,6]*c[3,3]*c[3,4]*c[3,7]-c[1,3]*c[
1,6]*c[3,7]^2*c[10,3]-c[1,3]*c[1,7]*c[3,3]*c[3,7]*c[10,6]-c[1,4]*c[1,6]*c[3,3]
^2*c[3,7]-2*c[1,4]*c[3,3]*c[3,4]*c[3,6]*c[3,7]-c[1,4]*c[3,3]*c[3,7]^2*c[10,6]-
c[1,4]*c[3,6]*c[3,7]^2*c[10,3]-c[1,6]*c[1,7]*c[3,3]*c[3,7]*c[10,3]-c[1,6]*c[3,
3]*c[3,4]^2*c[3,7]-c[1,6]*c[3,3]*c[3,7]^2*c[10,4]-c[1,6]*c[3,4]*c[3,7]^2*c[10,
3]-c[1,6]*c[3,7]^2*c[10,3]*c[10,7]-c[1,7]*c[3,3]*c[3,4]*c[3,7]*c[10,6]-c[1,7]*
c[3,3]*c[3,6]*c[3,7]*c[10,4]-c[1,7]*c[3,3]*c[3,7]*c[10,6]*c[10,7]-c[1,7]*c[3,7
]^2*c[10,3]*c[10,6]-c[3,4]^3*c[3,6]*c[3,7]-c[3,4]^2*c[3,7]^2*c[10,6]-2*c[3,4]*
c[3,6]*c[3,7]^2*c[10,4]-c[3,4]*c[3,7]^2*c[10,6]*c[10,7]-c[3,6]*c[3,7]^2*c[10,4
]*c[10,7]-c[3,7]^3*c[10,4]*c[10,6]-c[3,7]^2*c[10,6]*c[10,7]^2-c[1,3]*c[1,5]*c[
3,3]*c[3,7]-c[1,3]*c[1,6]*c[3,3]*c[3,6]-c[1,4]*c[3,3]*c[3,5]*c[3,7]-c[1,4]*c[3
,3]*c[3,6]^2-c[1,5]*c[3,3]*c[3,4]*c[3,7]-c[1,5]*c[3,7]^2*c[10,3]-c[1,6]*c[3,3]
*c[3,4]*c[3,6]-c[1,6]*c[3,3]*c[3,7]*c[10,6]-2*c[1,6]*c[3,6]*c[3,7]*c[10,3]-c[1
,7]*c[3,3]*c[3,6]*c[10,6]-c[1,7]*c[3,3]*c[3,7]*c[10,5]-c[3,4]^2*c[3,5]*c[3,7]-
c[3,4]^2*c[3,6]^2-2*c[3,4]*c[3,6]*c[3,7]*c[10,6]-c[3,4]*c[3,7]^2*c[10,5]-c[3,5
]*c[3,7]^2*c[10,4]-2*c[3,6]^2*c[3,7]*c[10,4]-2*c[3,6]*c[3,7]*c[10,6]*c[10,7]-c
[3,7]^2*c[10,5]*c[10,7]-c[3,7]^2*c[10,6]^2-c[1,2]*c[3,3]*c[3,7]-c[1,5]*c[3,3]*
c[3,6]-c[1,6]*c[3,3]*c[3,5]-c[3,2]*c[3,4]*c[3,7]-2*c[3,4]*c[3,5]*c[3,6]-2*c[3,
5]*c[3,7]*c[10,6]-c[3,6]^2*c[10,6]-2*c[3,6]*c[3,7]*c[10,5]-c[3,7]^2*c[10,2]+c[
1,6]*c[5,3]-c[3,1]*c[3,7]-2*c[3,2]*c[3,6]-c[3,3]*c[4,6]-c[3,4]*c[5,6]-c[3,5]^2
+c[3,6]*c[5,4]+c[5,7]*c[10,6]+c[5,5], -c[1,3]^2*c[1,4]*c[3,3]*c[3,7]-2*c[1,3]*
c[1,4]*c[3,3]*c[3,4]*c[3,7]-c[1,3]*c[1,4]*c[3,7]^2*c[10,3]-c[1,3]*c[1,7]*c[3,3
]*c[3,7]*c[10,4]-c[1,4]^2*c[3,3]^2*c[3,7]-c[1,4]*c[1,7]*c[3,3]*c[3,7]*c[10,3]-\
3*c[1,4]*c[3,3]*c[3,4]^2*c[3,7]-2*c[1,4]*c[3,3]*c[3,7]^2*c[10,4]-2*c[1,4]*c[3,
4]*c[3,7]^2*c[10,3]-c[1,4]*c[3,7]^2*c[10,3]*c[10,7]-2*c[1,7]*c[3,3]*c[3,4]*c[3
,7]*c[10,4]-c[1,7]*c[3,3]*c[3,7]*c[10,4]*c[10,7]-c[1,7]*c[3,7]^2*c[10,3]*c[10,
4]-c[3,4]^4*c[3,7]-3*c[3,4]^2*c[3,7]^2*c[10,4]-2*c[3,4]*c[3,7]^2*c[10,4]*c[10,
7]-c[3,7]^3*c[10,4]^2-c[3,7]^2*c[10,4]*c[10,7]^2-c[1,3]*c[1,4]*c[3,3]*c[3,6]-2
*c[1,4]*c[3,3]*c[3,4]*c[3,6]-2*c[1,4]*c[3,6]*c[3,7]*c[10,3]-c[1,6]*c[3,3]*c[3,
7]*c[10,4]-c[1,7]*c[3,3]*c[3,6]*c[10,4]-c[3,4]^3*c[3,6]-4*c[3,4]*c[3,6]*c[3,7]
*c[10,4]-2*c[3,6]*c[3,7]*c[10,4]*c[10,7]-c[3,7]^2*c[10,4]*c[10,6]-c[1,4]*c[3,3
]*c[3,5]-c[3,4]^2*c[3,5]-2*c[3,5]*c[3,7]*c[10,4]-c[3,6]^2*c[10,4]+c[1,4]*c[5,3
]-c[3,2]*c[3,4]-c[3,3]*c[4,4]+c[5,7]*c[10,4]-c[3,1], -c[1,3]^3*c[3,3]*c[3,7]-c
[1,3]^2*c[3,3]*c[3,4]*c[3,7]-c[1,3]^2*c[3,7]^2*c[10,3]-2*c[1,3]*c[1,4]*c[3,3]^
2*c[3,7]-2*c[1,3]*c[1,7]*c[3,3]*c[3,7]*c[10,3]-c[1,3]*c[3,3]*c[3,4]^2*c[3,7]-c
[1,3]*c[3,3]*c[3,7]^2*c[10,4]-c[1,3]*c[3,4]*c[3,7]^2*c[10,3]-c[1,3]*c[3,7]^2*c
[10,3]*c[10,7]-2*c[1,4]*c[3,3]^2*c[3,4]*c[3,7]-2*c[1,4]*c[3,3]*c[3,7]^2*c[10,3
]-c[1,7]*c[3,3]^2*c[3,7]*c[10,4]-c[1,7]*c[3,3]*c[3,4]*c[3,7]*c[10,3]-c[1,7]*c[
3,3]*c[3,7]*c[10,3]*c[10,7]-c[1,7]*c[3,7]^2*c[10,3]^2-c[3,3]*c[3,4]^3*c[3,7]-2
*c[3,3]*c[3,4]*c[3,7]^2*c[10,4]-c[3,3]*c[3,7]^2*c[10,4]*c[10,7]-c[3,4]^2*c[3,7
]^2*c[10,3]-c[3,4]*c[3,7]^2*c[10,3]*c[10,7]-c[3,7]^3*c[10,3]*c[10,4]-c[3,7]^2*
c[10,3]*c[10,7]^2-c[1,3]^2*c[3,3]*c[3,6]-c[1,3]*c[3,3]*c[3,4]*c[3,6]-2*c[1,3]*
c[3,6]*c[3,7]*c[10,3]-c[1,4]*c[3,3]^2*c[3,6]-c[1,6]*c[3,3]*c[3,7]*c[10,3]-c[1,
7]*c[3,3]*c[3,6]*c[10,3]-c[3,3]*c[3,4]^2*c[3,6]-2*c[3,3]*c[3,6]*c[3,7]*c[10,4]
-2*c[3,4]*c[3,6]*c[3,7]*c[10,3]-2*c[3,6]*c[3,7]*c[10,3]*c[10,7]-c[3,7]^2*c[10,
3]*c[10,6]-c[1,3]*c[3,3]*c[3,5]-c[3,3]*c[3,4]*c[3,5]-2*c[3,5]*c[3,7]*c[10,3]-c
[3,6]^2*c[10,3]+c[1,3]*c[5,3]-c[3,2]*c[3,3]-c[3,3]*c[4,3]+c[3,3]*c[5,4]-c[3,4]
*c[5,3]+c[5,7]*c[10,3], -c[1,2]*c[1,3]^2*c[3,3]*c[3,7]-c[1,2]*c[1,3]*c[3,3]*c[
3,4]*c[3,7]-c[1,2]*c[1,3]*c[3,7]^2*c[10,3]-c[1,2]*c[1,4]*c[3,3]^2*c[3,7]-c[1,2
]*c[1,7]*c[3,3]*c[3,7]*c[10,3]-c[1,2]*c[3,3]*c[3,4]^2*c[3,7]-c[1,2]*c[3,3]*c[3
,7]^2*c[10,4]-c[1,2]*c[3,4]*c[3,7]^2*c[10,3]-c[1,2]*c[3,7]^2*c[10,3]*c[10,7]-c
[1,3]*c[1,4]*c[3,2]*c[3,3]*c[3,7]-c[1,3]*c[1,7]*c[3,3]*c[3,7]*c[10,2]-2*c[1,4]
*c[3,2]*c[3,3]*c[3,4]*c[3,7]-c[1,4]*c[3,2]*c[3,7]^2*c[10,3]-c[1,4]*c[3,3]*c[3,
7]^2*c[10,2]-c[1,7]*c[3,2]*c[3,3]*c[3,7]*c[10,4]-c[1,7]*c[3,3]*c[3,4]*c[3,7]*c
[10,2]-c[1,7]*c[3,3]*c[3,7]*c[10,2]*c[10,7]-c[1,7]*c[3,7]^2*c[10,2]*c[10,3]-c[
3,2]*c[3,4]^3*c[3,7]-2*c[3,2]*c[3,4]*c[3,7]^2*c[10,4]-c[3,2]*c[3,7]^2*c[10,4]*
c[10,7]-c[3,4]^2*c[3,7]^2*c[10,2]-c[3,4]*c[3,7]^2*c[10,2]*c[10,7]-c[3,7]^3*c[
10,2]*c[10,4]-c[3,7]^2*c[10,2]*c[10,7]^2-c[1,1]*c[1,3]*c[3,3]*c[3,7]-c[1,1]*c[
3,3]*c[3,4]*c[3,7]-c[1,1]*c[3,7]^2*c[10,3]-c[1,2]*c[1,3]*c[3,3]*c[3,6]-c[1,2]*
c[3,3]*c[3,4]*c[3,6]-2*c[1,2]*c[3,6]*c[3,7]*c[10,3]-c[1,4]*c[3,1]*c[3,3]*c[3,7
]-c[1,4]*c[3,2]*c[3,3]*c[3,6]-c[1,6]*c[3,3]*c[3,7]*c[10,2]-c[1,7]*c[3,3]*c[3,6
]*c[10,2]-c[1,7]*c[3,3]*c[3,7]*c[10,1]-c[3,1]*c[3,4]^2*c[3,7]-c[3,1]*c[3,7]^2*
c[10,4]-c[3,2]*c[3,4]^2*c[3,6]-2*c[3,2]*c[3,6]*c[3,7]*c[10,4]-2*c[3,4]*c[3,6]*
c[3,7]*c[10,2]-c[3,4]*c[3,7]^2*c[10,1]-2*c[3,6]*c[3,7]*c[10,2]*c[10,7]-c[3,7]^
2*c[10,1]*c[10,7]-c[3,7]^2*c[10,2]*c[10,6]-c[1,1]*c[3,3]*c[3,6]-c[1,2]*c[3,3]*
c[3,5]-c[3,1]*c[3,4]*c[3,6]-c[3,2]*c[3,4]*c[3,5]-2*c[3,5]*c[3,7]*c[10,2]-c[3,6
]^2*c[10,2]-2*c[3,6]*c[3,7]*c[10,1]+c[1,2]*c[5,3]-c[3,1]*c[3,5]-c[3,2]^2+c[3,2
]*c[5,4]-c[3,3]*c[4,2]-c[3,4]*c[5,2]+c[5,7]*c[10,2]+c[5,1], -c[1,1]*c[1,3]^3*c
[3,7]-2*c[1,1]*c[1,3]*c[1,4]*c[3,3]*c[3,7]-2*c[1,1]*c[1,3]*c[1,7]*c[3,7]*c[10,
3]-c[1,1]*c[1,4]*c[3,3]*c[3,4]*c[3,7]-c[1,1]*c[1,4]*c[3,7]^2*c[10,3]-c[1,1]*c[
1,7]*c[3,3]*c[3,7]*c[10,4]-c[1,1]*c[1,7]*c[3,7]*c[10,3]*c[10,7]-c[1,3]^2*c[1,4
]*c[3,1]*c[3,7]-c[1,3]^2*c[1,7]*c[3,7]*c[10,1]-c[1,3]*c[1,4]*c[3,1]*c[3,4]*c[3
,7]-c[1,3]*c[1,4]*c[3,7]^2*c[10,1]-c[1,3]*c[1,7]*c[3,1]*c[3,7]*c[10,4]-c[1,3]*
c[1,7]*c[3,7]*c[10,1]*c[10,7]-c[1,4]^2*c[3,1]*c[3,3]*c[3,7]-c[1,4]*c[1,7]*c[3,
1]*c[3,7]*c[10,3]-c[1,4]*c[1,7]*c[3,3]*c[3,7]*c[10,1]-c[1,4]*c[3,1]*c[3,4]^2*c
[3,7]-c[1,4]*c[3,1]*c[3,7]^2*c[10,4]-c[1,4]*c[3,4]*c[3,7]^2*c[10,1]-c[1,4]*c[3
,7]^2*c[10,1]*c[10,7]-c[1,7]^2*c[3,7]*c[10,1]*c[10,3]-c[1,7]*c[3,1]*c[3,4]*c[3
,7]*c[10,4]-c[1,7]*c[3,1]*c[3,7]*c[10,4]*c[10,7]-c[1,7]*c[3,7]^2*c[10,1]*c[10,
4]-c[1,7]*c[3,7]*c[10,1]*c[10,7]^2-c[1,1]*c[1,3]^2*c[3,6]-c[1,1]*c[1,4]*c[3,3]
*c[3,6]-c[1,1]*c[1,6]*c[3,7]*c[10,3]-c[1,1]*c[1,7]*c[3,6]*c[10,3]-c[1,3]*c[1,4
]*c[3,1]*c[3,6]-c[1,3]*c[1,6]*c[3,7]*c[10,1]-c[1,3]*c[1,7]*c[3,6]*c[10,1]-c[1,
4]*c[3,1]*c[3,4]*c[3,6]-2*c[1,4]*c[3,6]*c[3,7]*c[10,1]-c[1,6]*c[3,1]*c[3,7]*c[
10,4]-c[1,6]*c[3,7]*c[10,1]*c[10,7]-c[1,7]*c[3,1]*c[3,6]*c[10,4]-c[1,7]*c[3,6]
*c[10,1]*c[10,7]-c[1,7]*c[3,7]*c[10,1]*c[10,6]-c[1,1]*c[1,3]*c[3,5]-c[1,4]*c[3
,1]*c[3,5]-c[1,5]*c[3,7]*c[10,1]-c[1,6]*c[3,6]*c[10,1]-c[1,7]*c[3,5]*c[10,1]-c
[1,1]*c[3,2]+c[1,1]*c[4,3]-c[2,1]*c[3,3]+c[3,1]*c[4,4]-c[3,4]*c[4,1]+c[4,7]*c[
10,1], -c[1,3]^3*c[1,7]*c[3,7]-c[1,3]^2*c[1,4]*c[3,7]^2-c[1,3]^2*c[1,7]*c[3,7]
*c[10,7]-2*c[1,3]*c[1,4]*c[1,7]*c[3,3]*c[3,7]-c[1,3]*c[1,4]*c[3,4]*c[3,7]^2-c[
1,3]*c[1,4]*c[3,7]^2*c[10,7]-2*c[1,3]*c[1,7]^2*c[3,7]*c[10,3]-c[1,3]*c[1,7]*c[
3,7]^2*c[10,4]-c[1,3]*c[1,7]*c[3,7]*c[10,7]^2-c[1,4]^2*c[3,3]*c[3,7]^2-c[1,4]*
c[1,7]*c[3,3]*c[3,4]*c[3,7]-c[1,4]*c[1,7]*c[3,3]*c[3,7]*c[10,7]-2*c[1,4]*c[1,7
]*c[3,7]^2*c[10,3]-c[1,4]*c[3,4]^2*c[3,7]^2-c[1,4]*c[3,4]*c[3,7]^2*c[10,7]-c[1
,4]*c[3,7]^3*c[10,4]-c[1,4]*c[3,7]^2*c[10,7]^2-c[1,7]^2*c[3,3]*c[3,7]*c[10,4]-\
2*c[1,7]^2*c[3,7]*c[10,3]*c[10,7]-c[1,7]*c[3,4]*c[3,7]^2*c[10,4]-2*c[1,7]*c[3,
7]^2*c[10,4]*c[10,7]-c[1,7]*c[3,7]*c[10,7]^3-c[1,3]^2*c[1,6]*c[3,7]-c[1,3]^2*c
[1,7]*c[3,6]-2*c[1,3]*c[1,4]*c[3,6]*c[3,7]-c[1,3]*c[1,6]*c[3,7]*c[10,7]-c[1,3]
*c[1,7]*c[3,6]*c[10,7]-c[1,3]*c[1,7]*c[3,7]*c[10,6]-c[1,4]*c[1,6]*c[3,3]*c[3,7
]-c[1,4]*c[1,7]*c[3,3]*c[3,6]-2*c[1,4]*c[3,4]*c[3,6]*c[3,7]-2*c[1,4]*c[3,6]*c[
3,7]*c[10,7]-c[1,4]*c[3,7]^2*c[10,6]-2*c[1,6]*c[1,7]*c[3,7]*c[10,3]-c[1,6]*c[3
,7]^2*c[10,4]-c[1,6]*c[3,7]*c[10,7]^2-c[1,7]^2*c[3,6]*c[10,3]-2*c[1,7]*c[3,6]*
c[3,7]*c[10,4]-c[1,7]*c[3,6]*c[10,7]^2-2*c[1,7]*c[3,7]*c[10,6]*c[10,7]-c[1,3]*
c[1,5]*c[3,7]-c[1,3]*c[1,6]*c[3,6]-c[1,3]*c[1,7]*c[3,5]-2*c[1,4]*c[3,5]*c[3,7]
-c[1,4]*c[3,6]^2-c[1,5]*c[3,7]*c[10,7]-c[1,6]*c[3,6]*c[10,7]-c[1,6]*c[3,7]*c[
10,6]-c[1,7]*c[3,5]*c[10,7]-c[1,7]*c[3,6]*c[10,6]-c[1,7]*c[3,7]*c[10,5]-c[1,2]
*c[3,7]-c[1,5]*c[3,6]-c[1,6]*c[3,5]-c[1,7]*c[3,2]+c[1,7]*c[4,3]-c[2,7]*c[3,3]-
c[3,4]*c[4,7]+c[3,7]*c[4,4]+c[4,7]*c[10,7]+c[4,6], -c[1,3]^3*c[1,5]*c[3,7]-c[1
,3]^2*c[1,4]*c[3,5]*c[3,7]-c[1,3]^2*c[1,7]*c[3,7]*c[10,5]-2*c[1,3]*c[1,4]*c[1,
5]*c[3,3]*c[3,7]-c[1,3]*c[1,4]*c[3,4]*c[3,5]*c[3,7]-c[1,3]*c[1,4]*c[3,7]^2*c[
10,5]-2*c[1,3]*c[1,5]*c[1,7]*c[3,7]*c[10,3]-c[1,3]*c[1,7]*c[3,5]*c[3,7]*c[10,4
]-c[1,3]*c[1,7]*c[3,7]*c[10,5]*c[10,7]-c[1,4]^2*c[3,3]*c[3,5]*c[3,7]-c[1,4]*c[
1,5]*c[3,3]*c[3,4]*c[3,7]-c[1,4]*c[1,5]*c[3,7]^2*c[10,3]-c[1,4]*c[1,7]*c[3,3]*
c[3,7]*c[10,5]-c[1,4]*c[1,7]*c[3,5]*c[3,7]*c[10,3]-c[1,4]*c[3,4]^2*c[3,5]*c[3,
7]-c[1,4]*c[3,4]*c[3,7]^2*c[10,5]-c[1,4]*c[3,5]*c[3,7]^2*c[10,4]-c[1,4]*c[3,7]
^2*c[10,5]*c[10,7]-c[1,5]*c[1,7]*c[3,3]*c[3,7]*c[10,4]-c[1,5]*c[1,7]*c[3,7]*c[
10,3]*c[10,7]-c[1,7]^2*c[3,7]*c[10,3]*c[10,5]-c[1,7]*c[3,4]*c[3,5]*c[3,7]*c[10
,4]-c[1,7]*c[3,5]*c[3,7]*c[10,4]*c[10,7]-c[1,7]*c[3,7]^2*c[10,4]*c[10,5]-c[1,7
]*c[3,7]*c[10,5]*c[10,7]^2-c[1,2]*c[1,3]^2*c[3,7]-c[1,2]*c[1,4]*c[3,3]*c[3,7]-
c[1,2]*c[1,7]*c[3,7]*c[10,3]-c[1,3]^2*c[1,5]*c[3,6]-c[1,3]*c[1,4]*c[3,2]*c[3,7
]-c[1,3]*c[1,4]*c[3,5]*c[3,6]-c[1,3]*c[1,6]*c[3,7]*c[10,5]-c[1,3]*c[1,7]*c[3,6
]*c[10,5]-c[1,3]*c[1,7]*c[3,7]*c[10,2]-c[1,4]*c[1,5]*c[3,3]*c[3,6]-c[1,4]*c[3,
2]*c[3,4]*c[3,7]-c[1,4]*c[3,4]*c[3,5]*c[3,6]-2*c[1,4]*c[3,6]*c[3,7]*c[10,5]-c[
1,4]*c[3,7]^2*c[10,2]-c[1,5]*c[1,6]*c[3,7]*c[10,3]-c[1,5]*c[1,7]*c[3,6]*c[10,3
]-c[1,6]*c[3,5]*c[3,7]*c[10,4]-c[1,6]*c[3,7]*c[10,5]*c[10,7]-c[1,7]*c[3,2]*c[3
,7]*c[10,4]-c[1,7]*c[3,5]*c[3,6]*c[10,4]-c[1,7]*c[3,6]*c[10,5]*c[10,7]-c[1,7]*
c[3,7]*c[10,2]*c[10,7]-c[1,7]*c[3,7]*c[10,5]*c[10,6]-c[1,1]*c[1,3]*c[3,7]-c[1,
2]*c[1,3]*c[3,6]-c[1,3]*c[1,5]*c[3,5]-c[1,4]*c[3,1]*c[3,7]-c[1,4]*c[3,2]*c[3,6
]-c[1,4]*c[3,5]^2-c[1,5]*c[3,7]*c[10,5]-c[1,6]*c[3,6]*c[10,5]-c[1,6]*c[3,7]*c[
10,2]-c[1,7]*c[3,5]*c[10,5]-c[1,7]*c[3,6]*c[10,2]-c[1,7]*c[3,7]*c[10,1]-c[1,1]
*c[3,6]-c[1,2]*c[3,5]-c[1,5]*c[3,2]+c[1,5]*c[4,3]-c[2,5]*c[3,3]-c[3,4]*c[4,5]+
c[3,5]*c[4,4]+c[4,7]*c[10,5]+c[4,2], -c[1,3]^3*c[1,6]*c[3,7]-c[1,3]^2*c[1,4]*c
[3,6]*c[3,7]-c[1,3]^2*c[1,7]*c[3,7]*c[10,6]-2*c[1,3]*c[1,4]*c[1,6]*c[3,3]*c[3,
7]-c[1,3]*c[1,4]*c[3,4]*c[3,6]*c[3,7]-c[1,3]*c[1,4]*c[3,7]^2*c[10,6]-2*c[1,3]*
c[1,6]*c[1,7]*c[3,7]*c[10,3]-c[1,3]*c[1,7]*c[3,6]*c[3,7]*c[10,4]-c[1,3]*c[1,7]
*c[3,7]*c[10,6]*c[10,7]-c[1,4]^2*c[3,3]*c[3,6]*c[3,7]-c[1,4]*c[1,6]*c[3,3]*c[3
,4]*c[3,7]-c[1,4]*c[1,6]*c[3,7]^2*c[10,3]-c[1,4]*c[1,7]*c[3,3]*c[3,7]*c[10,6]-
c[1,4]*c[1,7]*c[3,6]*c[3,7]*c[10,3]-c[1,4]*c[3,4]^2*c[3,6]*c[3,7]-c[1,4]*c[3,4
]*c[3,7]^2*c[10,6]-c[1,4]*c[3,6]*c[3,7]^2*c[10,4]-c[1,4]*c[3,7]^2*c[10,6]*c[10
,7]-c[1,6]*c[1,7]*c[3,3]*c[3,7]*c[10,4]-c[1,6]*c[1,7]*c[3,7]*c[10,3]*c[10,7]-c
[1,7]^2*c[3,7]*c[10,3]*c[10,6]-c[1,7]*c[3,4]*c[3,6]*c[3,7]*c[10,4]-c[1,7]*c[3,
6]*c[3,7]*c[10,4]*c[10,7]-c[1,7]*c[3,7]^2*c[10,4]*c[10,6]-c[1,7]*c[3,7]*c[10,6
]*c[10,7]^2-c[1,3]^2*c[1,5]*c[3,7]-c[1,3]^2*c[1,6]*c[3,6]-c[1,3]*c[1,4]*c[3,5]
*c[3,7]-c[1,3]*c[1,4]*c[3,6]^2-c[1,3]*c[1,6]*c[3,7]*c[10,6]-c[1,3]*c[1,7]*c[3,
6]*c[10,6]-c[1,3]*c[1,7]*c[3,7]*c[10,5]-c[1,4]*c[1,5]*c[3,3]*c[3,7]-c[1,4]*c[1
,6]*c[3,3]*c[3,6]-c[1,4]*c[3,4]*c[3,5]*c[3,7]-c[1,4]*c[3,4]*c[3,6]^2-2*c[1,4]*
c[3,6]*c[3,7]*c[10,6]-c[1,4]*c[3,7]^2*c[10,5]-c[1,5]*c[1,7]*c[3,7]*c[10,3]-c[1
,6]^2*c[3,7]*c[10,3]-c[1,6]*c[1,7]*c[3,6]*c[10,3]-c[1,6]*c[3,6]*c[3,7]*c[10,4]
-c[1,6]*c[3,7]*c[10,6]*c[10,7]-c[1,7]*c[3,5]*c[3,7]*c[10,4]-c[1,7]*c[3,6]^2*c[
10,4]-c[1,7]*c[3,6]*c[10,6]*c[10,7]-c[1,7]*c[3,7]*c[10,5]*c[10,7]-c[1,7]*c[3,7
]*c[10,6]^2-c[1,2]*c[1,3]*c[3,7]-c[1,3]*c[1,5]*c[3,6]-c[1,3]*c[1,6]*c[3,5]-c[1
,4]*c[3,2]*c[3,7]-2*c[1,4]*c[3,5]*c[3,6]-c[1,5]*c[3,7]*c[10,6]-c[1,6]*c[3,6]*c
[10,6]-c[1,6]*c[3,7]*c[10,5]-c[1,7]*c[3,5]*c[10,6]-c[1,7]*c[3,6]*c[10,5]-c[1,7
]*c[3,7]*c[10,2]-c[1,1]*c[3,7]-c[1,2]*c[3,6]-c[1,5]*c[3,5]-c[1,6]*c[3,2]+c[1,6
]*c[4,3]-c[2,6]*c[3,3]-c[3,4]*c[4,6]+c[3,6]*c[4,4]+c[4,7]*c[10,6]+c[4,5], -c[1
,3]^3*c[1,4]*c[3,7]-c[1,3]^2*c[1,4]*c[3,4]*c[3,7]-c[1,3]^2*c[1,7]*c[3,7]*c[10,
4]-2*c[1,3]*c[1,4]^2*c[3,3]*c[3,7]-2*c[1,3]*c[1,4]*c[1,7]*c[3,7]*c[10,3]-c[1,3
]*c[1,4]*c[3,4]^2*c[3,7]-c[1,3]*c[1,4]*c[3,7]^2*c[10,4]-c[1,3]*c[1,7]*c[3,4]*c
[3,7]*c[10,4]-c[1,3]*c[1,7]*c[3,7]*c[10,4]*c[10,7]-2*c[1,4]^2*c[3,3]*c[3,4]*c[
3,7]-c[1,4]^2*c[3,7]^2*c[10,3]-2*c[1,4]*c[1,7]*c[3,3]*c[3,7]*c[10,4]-c[1,4]*c[
1,7]*c[3,4]*c[3,7]*c[10,3]-c[1,4]*c[1,7]*c[3,7]*c[10,3]*c[10,7]-c[1,4]*c[3,4]^
3*c[3,7]-2*c[1,4]*c[3,4]*c[3,7]^2*c[10,4]-c[1,4]*c[3,7]^2*c[10,4]*c[10,7]-c[1,
7]^2*c[3,7]*c[10,3]*c[10,4]-c[1,7]*c[3,4]^2*c[3,7]*c[10,4]-c[1,7]*c[3,4]*c[3,7
]*c[10,4]*c[10,7]-c[1,7]*c[3,7]^2*c[10,4]^2-c[1,7]*c[3,7]*c[10,4]*c[10,7]^2-c[
1,3]^2*c[1,4]*c[3,6]-c[1,3]*c[1,4]*c[3,4]*c[3,6]-c[1,3]*c[1,6]*c[3,7]*c[10,4]-
c[1,3]*c[1,7]*c[3,6]*c[10,4]-c[1,4]^2*c[3,3]*c[3,6]-c[1,4]*c[1,6]*c[3,7]*c[10,
3]-c[1,4]*c[1,7]*c[3,6]*c[10,3]-c[1,4]*c[3,4]^2*c[3,6]-2*c[1,4]*c[3,6]*c[3,7]*
c[10,4]-c[1,6]*c[3,4]*c[3,7]*c[10,4]-c[1,6]*c[3,7]*c[10,4]*c[10,7]-c[1,7]*c[3,
4]*c[3,6]*c[10,4]-c[1,7]*c[3,6]*c[10,4]*c[10,7]-c[1,7]*c[3,7]*c[10,4]*c[10,6]-
c[1,3]*c[1,4]*c[3,5]-c[1,4]*c[3,4]*c[3,5]-c[1,5]*c[3,7]*c[10,4]-c[1,6]*c[3,6]*
c[10,4]-c[1,7]*c[3,5]*c[10,4]-c[1,4]*c[3,2]+c[1,4]*c[4,3]-c[2,4]*c[3,3]+c[4,7]
*c[10,4], -c[1,3]^4*c[3,7]-3*c[1,3]^2*c[1,4]*c[3,3]*c[3,7]-3*c[1,3]^2*c[1,7]*c
[3,7]*c[10,3]-2*c[1,3]*c[1,4]*c[3,3]*c[3,4]*c[3,7]-2*c[1,3]*c[1,4]*c[3,7]^2*c[
10,3]-2*c[1,3]*c[1,7]*c[3,3]*c[3,7]*c[10,4]-2*c[1,3]*c[1,7]*c[3,7]*c[10,3]*c[
10,7]-c[1,4]^2*c[3,3]^2*c[3,7]-2*c[1,4]*c[1,7]*c[3,3]*c[3,7]*c[10,3]-c[1,4]*c[
3,3]*c[3,4]^2*c[3,7]-c[1,4]*c[3,3]*c[3,7]^2*c[10,4]-c[1,4]*c[3,4]*c[3,7]^2*c[
10,3]-c[1,4]*c[3,7]^2*c[10,3]*c[10,7]-c[1,7]^2*c[3,7]*c[10,3]^2-c[1,7]*c[3,3]*
c[3,4]*c[3,7]*c[10,4]-c[1,7]*c[3,3]*c[3,7]*c[10,4]*c[10,7]-c[1,7]*c[3,7]^2*c[
10,3]*c[10,4]-c[1,7]*c[3,7]*c[10,3]*c[10,7]^2-c[1,3]^3*c[3,6]-2*c[1,3]*c[1,4]*
c[3,3]*c[3,6]-2*c[1,3]*c[1,6]*c[3,7]*c[10,3]-2*c[1,3]*c[1,7]*c[3,6]*c[10,3]-c[
1,4]*c[3,3]*c[3,4]*c[3,6]-2*c[1,4]*c[3,6]*c[3,7]*c[10,3]-c[1,6]*c[3,3]*c[3,7]*
c[10,4]-c[1,6]*c[3,7]*c[10,3]*c[10,7]-c[1,7]*c[3,3]*c[3,6]*c[10,4]-c[1,7]*c[3,
6]*c[10,3]*c[10,7]-c[1,7]*c[3,7]*c[10,3]*c[10,6]-c[1,3]^2*c[3,5]-c[1,4]*c[3,3]
*c[3,5]-c[1,5]*c[3,7]*c[10,3]-c[1,6]*c[3,6]*c[10,3]-c[1,7]*c[3,5]*c[10,3]-c[1,
3]*c[3,2]+c[1,3]*c[4,3]-c[2,3]*c[3,3]+c[3,3]*c[4,4]-c[3,4]*c[4,3]+c[4,7]*c[10,
3]-c[3,1], -c[1,2]*c[1,3]^3*c[3,7]-2*c[1,2]*c[1,3]*c[1,4]*c[3,3]*c[3,7]-2*c[1,
2]*c[1,3]*c[1,7]*c[3,7]*c[10,3]-c[1,2]*c[1,4]*c[3,3]*c[3,4]*c[3,7]-c[1,2]*c[1,
4]*c[3,7]^2*c[10,3]-c[1,2]*c[1,7]*c[3,3]*c[3,7]*c[10,4]-c[1,2]*c[1,7]*c[3,7]*c
[10,3]*c[10,7]-c[1,3]^2*c[1,4]*c[3,2]*c[3,7]-c[1,3]^2*c[1,7]*c[3,7]*c[10,2]-c[
1,3]*c[1,4]*c[3,2]*c[3,4]*c[3,7]-c[1,3]*c[1,4]*c[3,7]^2*c[10,2]-c[1,3]*c[1,7]*
c[3,2]*c[3,7]*c[10,4]-c[1,3]*c[1,7]*c[3,7]*c[10,2]*c[10,7]-c[1,4]^2*c[3,2]*c[3
,3]*c[3,7]-c[1,4]*c[1,7]*c[3,2]*c[3,7]*c[10,3]-c[1,4]*c[1,7]*c[3,3]*c[3,7]*c[
10,2]-c[1,4]*c[3,2]*c[3,4]^2*c[3,7]-c[1,4]*c[3,2]*c[3,7]^2*c[10,4]-c[1,4]*c[3,
4]*c[3,7]^2*c[10,2]-c[1,4]*c[3,7]^2*c[10,2]*c[10,7]-c[1,7]^2*c[3,7]*c[10,2]*c[
10,3]-c[1,7]*c[3,2]*c[3,4]*c[3,7]*c[10,4]-c[1,7]*c[3,2]*c[3,7]*c[10,4]*c[10,7]
-c[1,7]*c[3,7]^2*c[10,2]*c[10,4]-c[1,7]*c[3,7]*c[10,2]*c[10,7]^2-c[1,1]*c[1,3]
^2*c[3,7]-c[1,1]*c[1,4]*c[3,3]*c[3,7]-c[1,1]*c[1,7]*c[3,7]*c[10,3]-c[1,2]*c[1,
3]^2*c[3,6]-c[1,2]*c[1,4]*c[3,3]*c[3,6]-c[1,2]*c[1,6]*c[3,7]*c[10,3]-c[1,2]*c[
1,7]*c[3,6]*c[10,3]-c[1,3]*c[1,4]*c[3,1]*c[3,7]-c[1,3]*c[1,4]*c[3,2]*c[3,6]-c[
1,3]*c[1,6]*c[3,7]*c[10,2]-c[1,3]*c[1,7]*c[3,6]*c[10,2]-c[1,3]*c[1,7]*c[3,7]*c
[10,1]-c[1,4]*c[3,1]*c[3,4]*c[3,7]-c[1,4]*c[3,2]*c[3,4]*c[3,6]-2*c[1,4]*c[3,6]
*c[3,7]*c[10,2]-c[1,4]*c[3,7]^2*c[10,1]-c[1,6]*c[3,2]*c[3,7]*c[10,4]-c[1,6]*c[
3,7]*c[10,2]*c[10,7]-c[1,7]*c[3,1]*c[3,7]*c[10,4]-c[1,7]*c[3,2]*c[3,6]*c[10,4]
-c[1,7]*c[3,6]*c[10,2]*c[10,7]-c[1,7]*c[3,7]*c[10,1]*c[10,7]-c[1,7]*c[3,7]*c[
10,2]*c[10,6]-c[1,1]*c[1,3]*c[3,6]-c[1,2]*c[1,3]*c[3,5]-c[1,4]*c[3,1]*c[3,6]-c
[1,4]*c[3,2]*c[3,5]-c[1,5]*c[3,7]*c[10,2]-c[1,6]*c[3,6]*c[10,2]-c[1,6]*c[3,7]*
c[10,1]-c[1,7]*c[3,5]*c[10,2]-c[1,7]*c[3,6]*c[10,1]-c[1,1]*c[3,5]-c[1,2]*c[3,2
]+c[1,2]*c[4,3]-c[2,2]*c[3,3]+c[3,2]*c[4,4]-c[3,4]*c[4,2]+c[4,7]*c[10,2]+c[4,1
], c[4,6]*c[1,3]^2*c[1,1]+c[4,7]*c[1,3]^3*c[1,1]+c[1,1]*c[4,2]+c[2,1]*c[4,3]-c
[2,2]*c[3,1]-c[2,3]*c[4,1]-c[2,4]*c[5,1]+c[4,1]*c[4,4]-c[3,7]*c[2,6]*c[1,1]*c[
10,3]-c[3,6]*c[2,7]*c[1,1]*c[10,3]-c[3,4]*c[3,3]*c[2,6]*c[1,1]-c[3,3]*c[2,6]*c
[1,3]*c[1,1]+c[4,7]*c[1,7]^2*c[10,3]*c[10,1]+c[4,7]*c[1,7]*c[1,3]^2*c[10,1]+c[
4,7]*c[1,7]*c[10,7]^2*c[10,1]+c[4,7]*c[3,4]^2*c[3,1]*c[1,4]+c[4,7]*c[3,3]*c[3,
1]*c[1,4]^2+c[4,7]*c[3,1]*c[1,4]*c[1,3]^2+c[4,6]*c[3,1]*c[1,7]*c[10,4]+c[4,6]*
c[3,1]*c[1,4]*c[1,3]-c[3,4]^2*c[3,3]*c[2,7]*c[1,1]-c[3,3]^2*c[2,7]*c[1,4]*c[1,
1]-c[3,3]*c[2,7]*c[1,3]^2*c[1,1]+c[4,7]*c[1,6]*c[1,1]*c[10,3]+c[4,6]*c[3,3]*c[
1,4]*c[1,1]+c[4,6]*c[1,7]*c[1,1]*c[10,3]-c[3,7]^2*c[2,7]*c[10,4]*c[10,1]-c[3,7
]*c[3,4]^2*c[2,7]*c[10,1]-c[3,7]*c[2,7]*c[10,7]^2*c[10,1]+c[4,7]*c[3,6]*c[1,4]
*c[10,1]+c[4,7]*c[1,7]*c[10,6]*c[10,1]+c[4,7]*c[1,6]*c[1,3]*c[10,1]+c[4,7]*c[1
,6]*c[10,7]*c[10,1]+c[4,6]*c[3,7]*c[1,4]*c[10,1]+c[4,6]*c[1,7]*c[1,3]*c[10,1]+
c[4,6]*c[1,7]*c[10,7]*c[10,1]+c[4,7]*c[3,1]*c[1,6]*c[10,4]+c[4,6]*c[3,4]*c[3,1
]*c[1,4]-c[3,7]*c[3,1]*c[2,6]*c[10,4]-c[3,6]*c[3,1]*c[2,7]*c[10,4]-c[3,3]*c[3,
1]*c[2,6]*c[1,4]-c[3,7]*c[3,4]*c[2,6]*c[10,1]-c[3,7]*c[2,7]*c[10,6]*c[10,1]-c[
3,7]*c[2,6]*c[10,7]*c[10,1]-c[3,6]*c[3,4]*c[2,7]*c[10,1]-c[3,6]*c[2,7]*c[10,7]
*c[10,1]-c[3,3]*c[2,7]*c[1,6]*c[10,1]-c[3,3]*c[2,6]*c[1,7]*c[10,1]-c[3,3]*c[2,
7]*c[1,7]*c[1,3]*c[10,1]-c[3,3]*c[2,7]*c[1,7]*c[10,7]*c[10,1]+c[4,7]*c[3,7]*c[
1,4]*c[1,1]*c[10,3]+c[4,7]*c[3,4]*c[3,3]*c[1,4]*c[1,1]+c[4,7]*c[3,3]*c[1,7]*c[
1,1]*c[10,4]+2*c[4,7]*c[3,3]*c[1,4]*c[1,3]*c[1,1]+2*c[4,7]*c[1,7]*c[1,3]*c[1,1
]*c[10,3]+c[4,7]*c[1,7]*c[1,1]*c[10,7]*c[10,3]+c[4,7]*c[3,7]*c[3,4]*c[1,4]*c[
10,1]+c[4,7]*c[3,7]*c[1,7]*c[10,4]*c[10,1]+c[4,7]*c[3,7]*c[1,4]*c[1,3]*c[10,1]
+c[4,7]*c[3,7]*c[1,4]*c[10,7]*c[10,1]+c[4,7]*c[3,3]*c[1,7]*c[1,4]*c[10,1]+c[4,
7]*c[1,7]*c[1,3]*c[10,7]*c[10,1]+c[4,7]*c[3,7]*c[3,1]*c[1,4]*c[10,4]+c[4,7]*c[
3,4]*c[3,1]*c[1,7]*c[10,4]+c[4,7]*c[3,4]*c[3,1]*c[1,4]*c[1,3]+c[4,7]*c[3,1]*c[
1,7]*c[1,4]*c[10,3]+c[4,7]*c[3,1]*c[1,7]*c[1,3]*c[10,4]+c[4,7]*c[3,1]*c[1,7]*c
[10,7]*c[10,4]-c[3,7]*c[3,3]*c[2,7]*c[1,1]*c[10,4]-c[3,7]*c[2,7]*c[1,3]*c[1,1]
*c[10,3]-c[3,7]*c[2,7]*c[1,1]*c[10,7]*c[10,3]-c[3,4]*c[3,3]*c[2,7]*c[1,3]*c[1,
1]-c[3,3]*c[2,7]*c[1,7]*c[1,1]*c[10,3]-2*c[3,7]*c[3,4]*c[3,1]*c[2,7]*c[10,4]-c
[3,7]*c[3,1]*c[2,7]*c[1,4]*c[10,3]-c[3,7]*c[3,1]*c[2,7]*c[10,7]*c[10,4]-2*c[3,
4]*c[3,3]*c[3,1]*c[2,7]*c[1,4]-c[3,3]*c[3,1]*c[2,7]*c[1,7]*c[10,4]-c[3,3]*c[3,
1]*c[2,7]*c[1,4]*c[1,3]-c[3,7]*c[3,4]*c[2,7]*c[1,1]*c[10,3]-c[3,7]*c[3,4]*c[2,
7]*c[10,7]*c[10,1]-c[3,7]*c[3,3]*c[2,7]*c[1,4]*c[10,1]-c[3,7]*c[2,7]*c[1,7]*c[
10,3]*c[10,1]-c[3,4]*c[3,3]*c[2,7]*c[1,7]*c[10,1]-c[3,7]*c[2,5]*c[10,1]-c[3,6]
*c[2,6]*c[10,1]-c[3,5]*c[2,7]*c[10,1]-c[3,4]*c[3,1]*c[2,5]-c[3,3]*c[2,5]*c[1,1
]+c[4,7]*c[1,5]*c[10,1]+c[4,6]*c[1,6]*c[10,1]+c[4,5]*c[1,7]*c[10,1]+c[4,5]*c[1
,3]*c[1,1]-c[3,4]^2*c[3,1]*c[2,6]+c[4,5]*c[3,1]*c[1,4]-c[3,4]^3*c[3,1]*c[2,7],
c[1,3]^3*c[1,7]*c[4,7]+c[1,3]^2*c[1,4]*c[3,7]*c[4,7]-c[1,3]^2*c[1,7]*c[2,7]*c[
3,3]+c[1,3]^2*c[1,7]*c[4,7]*c[10,7]+2*c[1,3]*c[1,4]*c[1,7]*c[3,3]*c[4,7]-c[1,3
]*c[1,4]*c[2,7]*c[3,3]*c[3,7]+c[1,3]*c[1,4]*c[3,4]*c[3,7]*c[4,7]+c[1,3]*c[1,4]
*c[3,7]*c[4,7]*c[10,7]+2*c[1,3]*c[1,7]^2*c[4,7]*c[10,3]-c[1,3]*c[1,7]*c[2,7]*c
[3,3]*c[3,4]-c[1,3]*c[1,7]*c[2,7]*c[3,3]*c[10,7]-c[1,3]*c[1,7]*c[2,7]*c[3,7]*c
[10,3]+c[1,3]*c[1,7]*c[3,7]*c[4,7]*c[10,4]+c[1,3]*c[1,7]*c[4,7]*c[10,7]^2+c[1,
4]^2*c[3,3]*c[3,7]*c[4,7]-c[1,4]*c[1,7]*c[2,7]*c[3,3]^2+c[1,4]*c[1,7]*c[3,3]*c
[3,4]*c[4,7]+c[1,4]*c[1,7]*c[3,3]*c[4,7]*c[10,7]+2*c[1,4]*c[1,7]*c[3,7]*c[4,7]
*c[10,3]-2*c[1,4]*c[2,7]*c[3,3]*c[3,4]*c[3,7]-c[1,4]*c[2,7]*c[3,3]*c[3,7]*c[10
,7]-c[1,4]*c[2,7]*c[3,7]^2*c[10,3]+c[1,4]*c[3,4]^2*c[3,7]*c[4,7]+c[1,4]*c[3,4]
*c[3,7]*c[4,7]*c[10,7]+c[1,4]*c[3,7]^2*c[4,7]*c[10,4]+c[1,4]*c[3,7]*c[4,7]*c[
10,7]^2-c[1,7]^2*c[2,7]*c[3,3]*c[10,3]+c[1,7]^2*c[3,3]*c[4,7]*c[10,4]+2*c[1,7]
^2*c[4,7]*c[10,3]*c[10,7]-c[1,7]*c[2,7]*c[3,3]*c[3,4]^2-c[1,7]*c[2,7]*c[3,3]*c
[3,4]*c[10,7]-2*c[1,7]*c[2,7]*c[3,3]*c[3,7]*c[10,4]-c[1,7]*c[2,7]*c[3,3]*c[10,
7]^2-c[1,7]*c[2,7]*c[3,4]*c[3,7]*c[10,3]-2*c[1,7]*c[2,7]*c[3,7]*c[10,3]*c[10,7
]+c[1,7]*c[3,4]*c[3,7]*c[4,7]*c[10,4]+2*c[1,7]*c[3,7]*c[4,7]*c[10,4]*c[10,7]+c
[1,7]*c[4,7]*c[10,7]^3-c[2,7]*c[3,4]^3*c[3,7]-c[2,7]*c[3,4]^2*c[3,7]*c[10,7]-2
*c[2,7]*c[3,4]*c[3,7]^2*c[10,4]-c[2,7]*c[3,4]*c[3,7]*c[10,7]^2-2*c[2,7]*c[3,7]
^2*c[10,4]*c[10,7]-c[2,7]*c[3,7]*c[10,7]^3+c[1,3]^2*c[1,6]*c[4,7]+c[1,3]^2*c[1
,7]*c[4,6]+c[1,3]*c[1,4]*c[3,6]*c[4,7]+c[1,3]*c[1,4]*c[3,7]*c[4,6]-c[1,3]*c[1,
6]*c[2,7]*c[3,3]+c[1,3]*c[1,6]*c[4,7]*c[10,7]-c[1,3]*c[1,7]*c[2,6]*c[3,3]+c[1,
3]*c[1,7]*c[4,6]*c[10,7]+c[1,3]*c[1,7]*c[4,7]*c[10,6]+c[1,4]*c[1,6]*c[3,3]*c[4
,7]+c[1,4]*c[1,7]*c[3,3]*c[4,6]-c[1,4]*c[2,6]*c[3,3]*c[3,7]-c[1,4]*c[2,7]*c[3,
3]*c[3,6]+c[1,4]*c[3,4]*c[3,6]*c[4,7]+c[1,4]*c[3,4]*c[3,7]*c[4,6]+c[1,4]*c[3,6
]*c[4,7]*c[10,7]+c[1,4]*c[3,7]*c[4,6]*c[10,7]+c[1,4]*c[3,7]*c[4,7]*c[10,6]+2*c
[1,6]*c[1,7]*c[4,7]*c[10,3]-c[1,6]*c[2,7]*c[3,3]*c[3,4]-c[1,6]*c[2,7]*c[3,3]*c
[10,7]-c[1,6]*c[2,7]*c[3,7]*c[10,3]+c[1,6]*c[3,7]*c[4,7]*c[10,4]+c[1,6]*c[4,7]
*c[10,7]^2+c[1,7]^2*c[4,6]*c[10,3]-c[1,7]*c[2,6]*c[3,3]*c[3,4]-c[1,7]*c[2,6]*c
[3,3]*c[10,7]-c[1,7]*c[2,6]*c[3,7]*c[10,3]-c[1,7]*c[2,7]*c[3,3]*c[10,6]-c[1,7]
*c[2,7]*c[3,6]*c[10,3]+c[1,7]*c[3,6]*c[4,7]*c[10,4]+c[1,7]*c[3,7]*c[4,6]*c[10,
4]+c[1,7]*c[4,6]*c[10,7]^2+2*c[1,7]*c[4,7]*c[10,6]*c[10,7]-c[2,6]*c[3,4]^2*c[3
,7]-c[2,6]*c[3,4]*c[3,7]*c[10,7]-c[2,6]*c[3,7]^2*c[10,4]-c[2,6]*c[3,7]*c[10,7]
^2-c[2,7]*c[3,4]^2*c[3,6]-c[2,7]*c[3,4]*c[3,6]*c[10,7]-c[2,7]*c[3,4]*c[3,7]*c[
10,6]-2*c[2,7]*c[3,6]*c[3,7]*c[10,4]-c[2,7]*c[3,6]*c[10,7]^2-2*c[2,7]*c[3,7]*c
[10,6]*c[10,7]+c[1,3]*c[1,5]*c[4,7]+c[1,3]*c[1,6]*c[4,6]+c[1,3]*c[1,7]*c[4,5]+
c[1,4]*c[3,5]*c[4,7]+c[1,4]*c[3,6]*c[4,6]+c[1,4]*c[3,7]*c[4,5]-c[1,5]*c[2,7]*c
[3,3]+c[1,5]*c[4,7]*c[10,7]-c[1,6]*c[2,6]*c[3,3]+c[1,6]*c[4,6]*c[10,7]+c[1,6]*
c[4,7]*c[10,6]-c[1,7]*c[2,5]*c[3,3]+c[1,7]*c[4,5]*c[10,7]+c[1,7]*c[4,6]*c[10,6
]+c[1,7]*c[4,7]*c[10,5]-c[2,5]*c[3,4]*c[3,7]-c[2,5]*c[3,7]*c[10,7]-c[2,6]*c[3,
4]*c[3,6]-c[2,6]*c[3,6]*c[10,7]-c[2,6]*c[3,7]*c[10,6]-c[2,7]*c[3,4]*c[3,5]-c[2
,7]*c[3,5]*c[10,7]-c[2,7]*c[3,6]*c[10,6]-c[2,7]*c[3,7]*c[10,5]+c[1,2]*c[4,7]+c
[1,5]*c[4,6]+c[1,6]*c[4,5]+c[1,7]*c[4,2]-c[2,2]*c[3,7]-c[2,3]*c[4,7]-c[2,4]*c[
5,7]-c[2,5]*c[3,6]-c[2,6]*c[3,5]-c[2,7]*c[3,2]+c[2,7]*c[4,3]+c[4,4]*c[4,7], -c
[3,5]*c[3,4]*c[2,5]-c[3,3]*c[2,5]*c[1,5]-c[3,7]*c[2,6]*c[10,2]-c[3,6]*c[2,7]*c
[10,2]-c[3,3]*c[2,6]*c[1,2]-c[3,4]*c[3,1]*c[2,7]-c[3,4]*c[3,2]*c[2,6]-c[3,3]*c
[2,7]*c[1,1]-c[3,7]*c[2,7]*c[10,1]-c[3,7]*c[2,5]*c[10,5]-c[3,6]*c[2,6]*c[10,5]
-c[3,5]*c[2,7]*c[10,5]+c[4,6]*c[1,3]*c[1,2]+c[4,7]*c[3,1]*c[1,4]+c[4,7]*c[1,3]
*c[1,1]+c[4,7]*c[1,7]*c[10,1]-c[3,5]*c[3,4]^2*c[2,6]+c[4,5]*c[3,5]*c[1,4]-c[3,
4]^2*c[3,2]*c[2,7]+c[4,6]*c[3,2]*c[1,4]+c[4,7]*c[1,5]*c[10,5]+c[4,6]*c[1,6]*c[
10,5]+c[4,5]*c[1,7]*c[10,5]+c[4,5]*c[1,5]*c[1,3]+c[4,7]*c[1,6]*c[10,2]+c[4,6]*
c[1,7]*c[10,2]+c[4,6]*c[1,5]*c[1,3]^2+c[4,7]*c[1,3]^2*c[1,2]-c[3,5]*c[3,4]^3*c
[2,7]+c[4,7]*c[1,5]*c[1,3]^3+c[4,5]*c[1,2]+c[4,6]*c[1,1]+c[4,3]*c[2,5]+c[4,5]*
c[4,4]+c[4,2]*c[1,5]-c[3,1]*c[2,6]-c[3,2]*c[2,5]-c[3,5]*c[2,2]-c[4,5]*c[2,3]-c
[5,5]*c[2,4]-c[3,6]*c[2,7]*c[10,7]*c[10,5]-c[3,3]*c[2,7]*c[1,6]*c[10,5]-c[3,3]
*c[2,6]*c[1,7]*c[10,5]-c[3,7]*c[3,5]*c[2,6]*c[10,4]-c[3,6]*c[3,5]*c[2,7]*c[10,
4]-c[3,5]*c[3,3]*c[2,6]*c[1,4]-c[3,7]*c[3,2]*c[2,7]*c[10,4]-c[3,3]*c[3,2]*c[2,
7]*c[1,4]-c[3,3]*c[2,6]*c[1,5]*c[1,3]+c[4,7]*c[1,7]^2*c[10,5]*c[10,3]+c[4,7]*c
[1,7]*c[1,3]^2*c[10,5]+c[4,7]*c[1,7]*c[10,7]^2*c[10,5]+c[4,7]*c[3,5]*c[3,4]^2*
c[1,4]+c[4,7]*c[3,5]*c[3,3]*c[1,4]^2+c[4,7]*c[3,5]*c[1,4]*c[1,3]^2-c[3,7]*c[3,
4]^2*c[2,7]*c[10,5]-c[3,7]*c[2,7]*c[10,7]^2*c[10,5]+c[4,7]*c[3,6]*c[1,4]*c[10,
5]+c[4,7]*c[1,7]*c[10,6]*c[10,5]+c[4,7]*c[1,6]*c[1,3]*c[10,5]+c[4,7]*c[1,6]*c[
10,7]*c[10,5]+c[4,6]*c[3,7]*c[1,4]*c[10,5]+c[4,6]*c[1,7]*c[1,3]*c[10,5]+c[4,6]
*c[1,7]*c[10,7]*c[10,5]+c[4,7]*c[3,5]*c[1,6]*c[10,4]+c[4,6]*c[3,5]*c[3,4]*c[1,
4]+c[4,6]*c[3,5]*c[1,7]*c[10,4]+c[4,6]*c[3,5]*c[1,4]*c[1,3]-c[3,7]^2*c[2,7]*c[
10,5]*c[10,4]+c[4,7]*c[3,3]*c[1,4]*c[1,2]+c[4,7]*c[1,7]*c[1,2]*c[10,3]+c[4,7]*
c[3,4]*c[3,2]*c[1,4]+c[4,7]*c[3,2]*c[1,7]*c[10,4]+c[4,7]*c[3,2]*c[1,4]*c[1,3]-
c[3,4]^2*c[3,3]*c[2,7]*c[1,5]-c[3,3]^2*c[2,7]*c[1,5]*c[1,4]-c[3,3]*c[2,7]*c[1,
5]*c[1,3]^2+c[4,7]*c[1,6]*c[1,5]*c[10,3]+c[4,6]*c[3,3]*c[1,5]*c[1,4]+c[4,6]*c[
1,7]*c[1,5]*c[10,3]+c[4,7]*c[3,7]*c[1,4]*c[10,2]+c[4,7]*c[1,7]*c[1,3]*c[10,2]+
c[4,7]*c[1,7]*c[10,7]*c[10,2]-c[3,7]*c[2,6]*c[1,5]*c[10,3]-c[3,6]*c[2,7]*c[1,5
]*c[10,3]-c[3,4]*c[3,3]*c[2,6]*c[1,5]-c[3,7]*c[3,4]*c[2,7]*c[10,2]-c[3,7]*c[2,
7]*c[10,7]*c[10,2]-c[3,3]*c[2,7]*c[1,7]*c[10,2]-c[3,7]*c[2,7]*c[1,2]*c[10,3]-c
[3,4]*c[3,3]*c[2,7]*c[1,2]-c[3,3]*c[2,7]*c[1,3]*c[1,2]-c[3,7]*c[3,4]*c[2,6]*c[
10,5]-c[3,7]*c[2,7]*c[10,6]*c[10,5]-c[3,7]*c[2,6]*c[10,7]*c[10,5]-c[3,6]*c[3,4
]*c[2,7]*c[10,5]+c[4,7]*c[3,7]*c[3,4]*c[1,4]*c[10,5]+c[4,7]*c[3,7]*c[1,7]*c[10
,5]*c[10,4]+c[4,7]*c[3,7]*c[1,4]*c[1,3]*c[10,5]+c[4,7]*c[3,7]*c[1,4]*c[10,7]*c
[10,5]+c[4,7]*c[3,3]*c[1,7]*c[1,4]*c[10,5]+c[4,7]*c[1,7]*c[1,3]*c[10,7]*c[10,5
]+c[4,7]*c[3,7]*c[3,5]*c[1,4]*c[10,4]+c[4,7]*c[3,5]*c[3,4]*c[1,7]*c[10,4]+c[4,
7]*c[3,5]*c[3,4]*c[1,4]*c[1,3]+c[4,7]*c[3,5]*c[1,7]*c[1,4]*c[10,3]+c[4,7]*c[3,
5]*c[1,7]*c[1,3]*c[10,4]+c[4,7]*c[3,5]*c[1,7]*c[10,7]*c[10,4]+c[4,7]*c[3,7]*c[
1,5]*c[1,4]*c[10,3]+c[4,7]*c[3,4]*c[3,3]*c[1,5]*c[1,4]+c[4,7]*c[3,3]*c[1,7]*c[
1,5]*c[10,4]+2*c[4,7]*c[3,3]*c[1,5]*c[1,4]*c[1,3]+2*c[4,7]*c[1,7]*c[1,5]*c[1,3
]*c[10,3]+c[4,7]*c[1,7]*c[1,5]*c[10,7]*c[10,3]-c[3,7]*c[3,4]*c[2,7]*c[10,7]*c[
10,5]-c[3,7]*c[3,3]*c[2,7]*c[1,4]*c[10,5]-c[3,7]*c[2,7]*c[1,7]*c[10,5]*c[10,3]
-c[3,4]*c[3,3]*c[2,7]*c[1,7]*c[10,5]-c[3,3]*c[2,7]*c[1,7]*c[1,3]*c[10,5]-c[3,3
]*c[2,7]*c[1,7]*c[10,7]*c[10,5]-2*c[3,7]*c[3,5]*c[3,4]*c[2,7]*c[10,4]-c[3,7]*c
[3,5]*c[2,7]*c[1,4]*c[10,3]-c[3,7]*c[3,5]*c[2,7]*c[10,7]*c[10,4]-2*c[3,5]*c[3,
4]*c[3,3]*c[2,7]*c[1,4]-c[3,5]*c[3,3]*c[2,7]*c[1,7]*c[10,4]-c[3,5]*c[3,3]*c[2,
7]*c[1,4]*c[1,3]-c[3,7]*c[3,4]*c[2,7]*c[1,5]*c[10,3]-c[3,7]*c[3,3]*c[2,7]*c[1,
5]*c[10,4]-c[3,7]*c[2,7]*c[1,5]*c[1,3]*c[10,3]-c[3,7]*c[2,7]*c[1,5]*c[10,7]*c[
10,3]-c[3,4]*c[3,3]*c[2,7]*c[1,5]*c[1,3]-c[3,3]*c[2,7]*c[1,7]*c[1,5]*c[10,3],
c[1,6]*c[4,2]-c[2,2]*c[3,6]-c[2,3]*c[4,6]-c[2,4]*c[5,6]+c[2,6]*c[4,3]+c[4,4]*c
[4,6]-c[3,6]*c[3,4]*c[2,5]-c[3,3]*c[2,5]*c[1,6]-c[3,7]*c[2,6]*c[10,5]-c[3,6]*c
[2,7]*c[10,5]-c[3,3]*c[2,6]*c[1,5]-c[3,4]*c[3,2]*c[2,7]-c[3,5]*c[3,4]*c[2,6]-c
[3,3]*c[2,7]*c[1,2]-c[3,7]*c[2,7]*c[10,2]-c[3,7]*c[2,5]*c[10,6]-c[3,6]*c[2,6]*
c[10,6]-c[3,5]*c[2,7]*c[10,6]+c[4,6]*c[1,5]*c[1,3]+c[4,7]*c[3,2]*c[1,4]+c[4,7]
*c[1,3]*c[1,2]+c[4,7]*c[1,7]*c[10,2]-c[3,6]^2*c[2,7]*c[10,4]-c[3,6]*c[3,4]^2*c
[2,6]+c[4,5]*c[3,6]*c[1,4]-c[3,5]*c[3,4]^2*c[2,7]+c[4,6]*c[3,5]*c[1,4]-c[3,7]*
c[2,7]*c[10,6]^2+c[4,7]*c[1,5]*c[10,6]+c[4,6]*c[1,6]*c[10,6]+c[4,5]*c[1,7]*c[
10,6]+c[4,5]*c[1,6]*c[1,3]+c[4,7]*c[1,6]*c[10,5]+c[4,6]*c[1,7]*c[10,5]+c[4,7]*
c[1,6]^2*c[10,3]+c[4,6]*c[1,6]*c[1,3]^2+c[4,7]*c[1,5]*c[1,3]^2+c[4,7]*c[1,7]*c
[10,6]^2-c[3,6]*c[3,4]^3*c[2,7]+c[4,7]*c[1,6]*c[1,3]^3-c[3,3]*c[2,7]*c[1,5]*c[
1,3]-c[3,7]*c[3,4]*c[2,6]*c[10,6]-c[3,7]*c[2,6]*c[10,7]*c[10,6]-c[3,6]*c[3,4]*
c[2,7]*c[10,6]-c[3,6]*c[2,7]*c[10,7]*c[10,6]-c[3,3]*c[2,7]*c[1,6]*c[10,6]-c[3,
3]*c[2,6]*c[1,7]*c[10,6]-c[3,7]*c[3,6]*c[2,6]*c[10,4]-c[3,6]*c[3,3]*c[2,6]*c[1
,4]-c[3,7]*c[3,5]*c[2,7]*c[10,4]-c[3,5]*c[3,3]*c[2,7]*c[1,4]+c[4,7]*c[1,7]*c[1
,3]^2*c[10,6]+c[4,7]*c[1,7]*c[10,7]^2*c[10,6]+c[4,7]*c[3,6]*c[3,4]^2*c[1,4]+c[
4,7]*c[3,6]*c[3,3]*c[1,4]^2+c[4,7]*c[3,6]*c[1,4]*c[1,3]^2+c[4,7]*c[1,1]+c[4,5]
*c[1,5]+c[4,6]*c[1,2]-c[3,1]*c[2,7]-c[3,2]*c[2,6]-c[3,5]*c[2,5]-c[3,7]*c[2,6]*
c[1,6]*c[10,3]-c[3,6]*c[2,7]*c[1,6]*c[10,3]-c[3,4]*c[3,3]*c[2,6]*c[1,6]-c[3,3]
*c[2,6]*c[1,6]*c[1,3]-c[3,7]*c[3,4]*c[2,7]*c[10,5]-c[3,7]*c[2,7]*c[10,7]*c[10,
5]-c[3,3]*c[2,7]*c[1,7]*c[10,5]-c[3,7]*c[2,7]*c[1,5]*c[10,3]-c[3,4]*c[3,3]*c[2
,7]*c[1,5]+c[4,7]*c[1,7]^2*c[10,6]*c[10,3]+c[4,7]*c[3,6]*c[1,6]*c[10,4]+c[4,6]
*c[3,6]*c[3,4]*c[1,4]+c[4,6]*c[3,6]*c[1,7]*c[10,4]+c[4,6]*c[3,6]*c[1,4]*c[1,3]
-c[3,7]^2*c[2,7]*c[10,6]*c[10,4]-c[3,7]*c[3,4]^2*c[2,7]*c[10,6]-c[3,7]*c[2,7]*
c[10,7]^2*c[10,6]+c[4,7]*c[3,6]*c[1,4]*c[10,6]+c[4,7]*c[1,6]*c[1,3]*c[10,6]+c[
4,7]*c[1,6]*c[10,7]*c[10,6]+c[4,6]*c[3,7]*c[1,4]*c[10,6]+c[4,6]*c[1,7]*c[1,3]*
c[10,6]+c[4,6]*c[1,7]*c[10,7]*c[10,6]+c[4,7]*c[3,3]*c[1,5]*c[1,4]+c[4,7]*c[1,7
]*c[1,5]*c[10,3]+c[4,7]*c[3,5]*c[3,4]*c[1,4]+c[4,7]*c[3,5]*c[1,7]*c[10,4]+c[4,
7]*c[3,5]*c[1,4]*c[1,3]-c[3,4]^2*c[3,3]*c[2,7]*c[1,6]-c[3,3]^2*c[2,7]*c[1,6]*c
[1,4]-c[3,3]*c[2,7]*c[1,6]*c[1,3]^2+c[4,6]*c[3,3]*c[1,6]*c[1,4]+c[4,6]*c[1,7]*
c[1,6]*c[10,3]+c[4,7]*c[3,7]*c[1,4]*c[10,5]+c[4,7]*c[1,7]*c[1,3]*c[10,5]+c[4,7
]*c[1,7]*c[10,7]*c[10,5]+c[4,7]*c[3,6]*c[3,4]*c[1,4]*c[1,3]+c[4,7]*c[3,6]*c[1,
7]*c[1,4]*c[10,3]+c[4,7]*c[3,6]*c[1,7]*c[1,3]*c[10,4]+c[4,7]*c[3,6]*c[1,7]*c[
10,7]*c[10,4]+c[4,7]*c[3,7]*c[1,6]*c[1,4]*c[10,3]+c[4,7]*c[3,4]*c[3,3]*c[1,6]*
c[1,4]+c[4,7]*c[3,3]*c[1,7]*c[1,6]*c[10,4]+2*c[4,7]*c[3,3]*c[1,6]*c[1,4]*c[1,3
]+2*c[4,7]*c[1,7]*c[1,6]*c[1,3]*c[10,3]+c[4,7]*c[1,7]*c[1,6]*c[10,7]*c[10,3]-c
[3,7]*c[3,3]*c[2,7]*c[1,4]*c[10,6]-c[3,7]*c[2,7]*c[1,7]*c[10,6]*c[10,3]-c[3,4]
*c[3,3]*c[2,7]*c[1,7]*c[10,6]-c[3,3]*c[2,7]*c[1,7]*c[1,3]*c[10,6]-c[3,3]*c[2,7
]*c[1,7]*c[10,7]*c[10,6]-2*c[3,7]*c[3,6]*c[3,4]*c[2,7]*c[10,4]-c[3,7]*c[3,6]*c
[2,7]*c[1,4]*c[10,3]-c[3,7]*c[3,6]*c[2,7]*c[10,7]*c[10,4]-2*c[3,6]*c[3,4]*c[3,
3]*c[2,7]*c[1,4]-c[3,6]*c[3,3]*c[2,7]*c[1,7]*c[10,4]-c[3,6]*c[3,3]*c[2,7]*c[1,
4]*c[1,3]-c[3,7]*c[3,4]*c[2,7]*c[10,7]*c[10,6]-c[3,7]*c[3,4]*c[2,7]*c[1,6]*c[
10,3]-c[3,7]*c[3,3]*c[2,7]*c[1,6]*c[10,4]-c[3,7]*c[2,7]*c[1,6]*c[1,3]*c[10,3]-
c[3,7]*c[2,7]*c[1,6]*c[10,7]*c[10,3]-c[3,4]*c[3,3]*c[2,7]*c[1,6]*c[1,3]-c[3,3]
*c[2,7]*c[1,7]*c[1,6]*c[10,3]+c[4,7]*c[3,7]*c[3,4]*c[1,4]*c[10,6]+c[4,7]*c[3,7
]*c[1,7]*c[10,6]*c[10,4]+c[4,7]*c[3,7]*c[1,4]*c[1,3]*c[10,6]+c[4,7]*c[3,7]*c[1
,4]*c[10,7]*c[10,6]+c[4,7]*c[3,3]*c[1,7]*c[1,4]*c[10,6]+c[4,7]*c[1,7]*c[1,3]*c
[10,7]*c[10,6]+c[4,7]*c[3,7]*c[3,6]*c[1,4]*c[10,4]+c[4,7]*c[3,6]*c[3,4]*c[1,7]
*c[10,4], c[1,4]*c[4,2]-c[2,2]*c[3,4]-c[2,3]*c[4,4]+c[2,4]*c[4,3]-c[2,4]*c[5,4
]-c[3,6]*c[2,6]*c[10,4]-c[3,5]*c[2,7]*c[10,4]-c[3,3]*c[2,5]*c[1,4]-c[3,7]*c[2,
5]*c[10,4]+c[4,5]*c[3,4]*c[1,4]+c[4,7]*c[1,5]*c[10,4]+c[4,6]*c[1,6]*c[10,4]-c[
2,1]+c[4,4]^2-c[3,4]^2*c[2,5]-c[3,4]^4*c[2,7]-c[3,4]^3*c[2,6]-2*c[3,6]*c[3,4]*
c[2,7]*c[10,4]-c[3,6]*c[2,7]*c[10,7]*c[10,4]-c[3,3]*c[2,7]*c[1,6]*c[10,4]-c[3,
3]*c[2,6]*c[1,7]*c[10,4]-2*c[3,4]*c[3,3]*c[2,6]*c[1,4]-c[3,3]*c[2,6]*c[1,4]*c[
1,3]-2*c[3,7]*c[3,4]*c[2,6]*c[10,4]-c[3,7]*c[2,7]*c[10,6]*c[10,4]-c[3,7]*c[2,6
]*c[10,7]*c[10,4]-c[3,7]*c[2,6]*c[1,4]*c[10,3]-c[3,6]*c[2,7]*c[1,4]*c[10,3]+c[
4,7]*c[3,7]*c[1,4]^2*c[10,3]+2*c[4,7]*c[3,3]*c[1,4]^2*c[1,3]+c[4,7]*c[3,7]*c[1
,7]*c[10,4]^2+c[4,7]*c[1,7]^2*c[10,4]*c[10,3]+c[4,7]*c[1,7]*c[1,3]^2*c[10,4]+c
[4,7]*c[1,7]*c[10,7]^2*c[10,4]+c[4,7]*c[3,4]^2*c[1,7]*c[10,4]+c[4,7]*c[3,4]^2*
c[1,4]*c[1,3]+2*c[4,7]*c[3,4]*c[3,3]*c[1,4]^2+c[4,7]*c[3,4]*c[1,4]*c[1,3]^2-3*
c[3,7]*c[3,4]^2*c[2,7]*c[10,4]-c[3,7]*c[2,7]*c[10,7]^2*c[10,4]+c[4,7]*c[3,6]*c
[1,4]*c[10,4]+c[4,7]*c[1,7]*c[10,6]*c[10,4]+c[4,7]*c[1,6]*c[1,3]*c[10,4]+c[4,7
]*c[1,6]*c[10,7]*c[10,4]+c[4,6]*c[3,7]*c[1,4]*c[10,4]+c[4,6]*c[1,7]*c[1,3]*c[
10,4]+c[4,6]*c[1,7]*c[10,7]*c[10,4]-3*c[3,4]^2*c[3,3]*c[2,7]*c[1,4]+c[4,7]*c[3
,4]*c[1,6]*c[10,4]+c[4,6]*c[3,4]*c[1,7]*c[10,4]+c[4,6]*c[3,4]*c[1,4]*c[1,3]-c[
3,3]*c[2,7]*c[1,4]*c[1,3]^2+c[4,7]*c[1,6]*c[1,4]*c[10,3]+c[4,6]*c[1,7]*c[1,4]*
c[10,3]-c[3,3]*c[2,7]*c[1,7]*c[1,4]*c[10,3]-2*c[3,7]*c[3,4]*c[2,7]*c[1,4]*c[10
,3]-2*c[3,4]*c[3,3]*c[2,7]*c[1,4]*c[1,3]+2*c[4,7]*c[3,7]*c[3,4]*c[1,4]*c[10,4]
+2*c[4,7]*c[1,7]*c[1,4]*c[1,3]*c[10,3]+c[4,7]*c[1,7]*c[1,4]*c[10,7]*c[10,3]+c[
4,7]*c[3,7]*c[1,4]*c[1,3]*c[10,4]+c[4,7]*c[3,7]*c[1,4]*c[10,7]*c[10,4]+2*c[4,7
]*c[3,3]*c[1,7]*c[1,4]*c[10,4]+c[4,7]*c[1,7]*c[1,3]*c[10,7]*c[10,4]+c[4,7]*c[3
,4]*c[1,7]*c[1,4]*c[10,3]+c[4,7]*c[3,4]*c[1,7]*c[1,3]*c[10,4]+c[4,7]*c[3,4]*c[
1,7]*c[10,7]*c[10,4]-2*c[3,7]*c[3,4]*c[2,7]*c[10,7]*c[10,4]-2*c[3,7]*c[3,3]*c[
2,7]*c[1,4]*c[10,4]-c[3,7]*c[2,7]*c[1,7]*c[10,4]*c[10,3]-2*c[3,4]*c[3,3]*c[2,7
]*c[1,7]*c[10,4]-c[3,3]*c[2,7]*c[1,7]*c[1,3]*c[10,4]-c[3,3]*c[2,7]*c[1,7]*c[10
,7]*c[10,4]-c[3,7]*c[2,7]*c[1,4]*c[1,3]*c[10,3]-c[3,7]*c[2,7]*c[1,4]*c[10,7]*c
[10,3]+c[4,5]*c[1,7]*c[10,4]+c[4,5]*c[1,4]*c[1,3]-c[3,3]^2*c[2,7]*c[1,4]^2+c[4
,6]*c[3,3]*c[1,4]^2+c[4,6]*c[1,4]*c[1,3]^2-c[3,7]^2*c[2,7]*c[10,4]^2+c[4,6]*c[
3,4]^2*c[1,4]+c[4,7]*c[3,4]^3*c[1,4]+c[4,7]*c[1,4]*c[1,3]^3, c[4,7]*c[3,4]^2*c
[3,3]*c[1,4]+3*c[4,7]*c[3,3]*c[1,4]*c[1,3]^2+c[4,6]*c[3,7]*c[1,4]*c[10,3]+c[4,
6]*c[3,4]*c[3,3]*c[1,4]+2*c[4,6]*c[3,3]*c[1,4]*c[1,3]+c[4,7]*c[3,7]*c[3,3]*c[1
,4]*c[10,4]+c[4,7]*c[3,7]*c[1,7]*c[10,4]*c[10,3]+c[4,7]*c[3,4]*c[3,3]*c[1,7]*c
[10,4]+2*c[4,7]*c[3,3]*c[1,7]*c[1,3]*c[10,4]+c[4,7]*c[3,3]*c[1,7]*c[10,7]*c[10
,4]+2*c[4,7]*c[3,3]*c[1,7]*c[1,4]*c[10,3]+c[4,7]*c[3,7]*c[3,4]*c[1,4]*c[10,3]+
2*c[4,7]*c[3,4]*c[3,3]*c[1,4]*c[1,3]+2*c[4,7]*c[3,7]*c[1,4]*c[1,3]*c[10,3]+c[4
,1]-c[5,3]*c[2,4]+c[4,4]*c[4,3]-c[3,3]*c[2,2]+c[4,2]*c[1,3]+c[4,7]*c[1,3]^4+c[
4,6]*c[1,3]^3+c[4,5]*c[1,3]^2+c[4,7]*c[3,7]*c[1,4]*c[10,7]*c[10,3]+c[4,7]*c[3,
3]*c[1,6]*c[10,4]+c[4,6]*c[3,3]*c[1,7]*c[10,4]+c[4,7]*c[3,6]*c[1,4]*c[10,3]-c[
3,6]*c[3,4]*c[2,7]*c[10,3]-c[3,6]*c[2,7]*c[10,7]*c[10,3]-c[3,3]*c[2,7]*c[1,6]*
c[10,3]-c[3,3]*c[2,6]*c[1,7]*c[10,3]-c[3,4]*c[3,3]*c[2,6]*c[1,3]-c[3,7]*c[3,4]
*c[2,6]*c[10,3]-c[3,7]*c[2,7]*c[10,6]*c[10,3]-c[3,7]*c[2,6]*c[10,7]*c[10,3]-c[
3,7]*c[3,3]*c[2,6]*c[10,4]-c[3,6]*c[3,3]*c[2,7]*c[10,4]-c[3,7]*c[2,6]*c[1,3]*c
[10,3]-c[3,6]*c[2,7]*c[1,3]*c[10,3]+3*c[4,7]*c[1,7]*c[1,3]^2*c[10,3]+c[4,7]*c[
1,7]*c[10,7]^2*c[10,3]-c[3,7]^2*c[2,7]*c[10,4]*c[10,3]-c[3,7]*c[3,4]^2*c[2,7]*
c[10,3]-c[3,7]*c[2,7]*c[1,7]*c[10,3]^2-c[3,7]*c[2,7]*c[10,7]^2*c[10,3]+c[4,7]*
c[1,7]*c[10,6]*c[10,3]+c[4,7]*c[1,6]*c[10,7]*c[10,3]+2*c[4,6]*c[1,7]*c[1,3]*c[
10,3]+c[4,6]*c[1,7]*c[10,7]*c[10,3]-2*c[3,4]*c[3,3]^2*c[2,7]*c[1,4]-c[3,3]^2*c
[2,7]*c[1,7]*c[10,4]-2*c[3,3]^2*c[2,7]*c[1,4]*c[1,3]-c[3,7]*c[2,7]*c[1,3]^2*c[
10,3]-c[3,4]^2*c[3,3]*c[2,7]*c[1,3]-c[3,4]*c[3,3]*c[2,7]*c[1,3]^2+2*c[4,7]*c[1
,6]*c[1,3]*c[10,3]+2*c[4,7]*c[1,7]*c[1,3]*c[10,7]*c[10,3]-c[3,7]*c[3,3]*c[2,7]
*c[1,3]*c[10,4]-c[3,7]*c[3,4]*c[2,7]*c[10,7]*c[10,3]-2*c[3,7]*c[3,3]*c[2,7]*c[
1,4]*c[10,3]-c[3,4]*c[3,3]*c[2,7]*c[1,7]*c[10,3]-2*c[3,3]*c[2,7]*c[1,7]*c[1,3]
*c[10,3]-c[3,3]*c[2,7]*c[1,7]*c[10,7]*c[10,3]-c[3,7]*c[2,7]*c[1,3]*c[10,7]*c[
10,3]-2*c[3,7]*c[3,4]*c[3,3]*c[2,7]*c[10,4]-c[3,7]*c[3,3]*c[2,7]*c[10,7]*c[10,
4]-c[3,7]*c[3,4]*c[2,7]*c[1,3]*c[10,3]+c[4,7]*c[3,3]^2*c[1,4]^2+c[4,5]*c[3,3]*
c[1,4]-c[3,6]*c[2,6]*c[10,3]-c[3,5]*c[2,7]*c[10,3]-c[3,4]*c[3,3]*c[2,5]-c[3,3]
*c[2,5]*c[1,3]-c[3,7]*c[2,5]*c[10,3]-c[3,4]^2*c[3,3]*c[2,6]-c[3,3]^2*c[2,6]*c[
1,4]+c[4,7]*c[1,5]*c[10,3]+c[4,6]*c[1,6]*c[10,3]+c[4,5]*c[1,7]*c[10,3]-c[3,3]*
c[2,6]*c[1,3]^2-c[3,3]*c[2,7]*c[1,3]^3-c[3,4]^3*c[3,3]*c[2,7]+c[4,7]*c[1,7]^2*
c[10,3]^2, -c[3,1]*c[2,5]-c[3,2]*c[2,2]-c[4,2]*c[2,3]-c[5,2]*c[2,4]+c[4,5]*c[1
,1]+c[4,3]*c[2,2]+c[4,4]*c[4,2]+c[4,2]*c[1,2]-c[3,6]*c[3,4]*c[2,7]*c[10,2]-c[3
,6]*c[2,7]*c[10,7]*c[10,2]-c[3,3]*c[2,7]*c[1,6]*c[10,2]-c[3,3]*c[2,6]*c[1,7]*c
[10,2]-c[3,6]*c[2,7]*c[1,2]*c[10,3]-c[3,4]*c[3,3]*c[2,6]*c[1,2]-c[3,3]*c[2,6]*
c[1,3]*c[1,2]-c[3,7]*c[3,4]*c[2,7]*c[10,1]-c[3,7]*c[2,7]*c[10,7]*c[10,1]-c[3,3
]*c[2,7]*c[1,7]*c[10,1]-c[3,7]*c[2,7]*c[1,1]*c[10,3]-c[3,4]*c[3,3]*c[2,7]*c[1,
1]-c[3,7]*c[3,4]*c[2,6]*c[10,2]-c[3,7]*c[2,7]*c[10,6]*c[10,2]-c[3,7]*c[2,6]*c[
10,7]*c[10,2]-c[3,3]*c[2,7]*c[1,3]*c[1,1]-c[3,7]*c[3,2]*c[2,6]*c[10,4]-c[3,6]*
c[3,2]*c[2,7]*c[10,4]-c[3,3]*c[3,2]*c[2,6]*c[1,4]-c[3,7]*c[3,1]*c[2,7]*c[10,4]
-c[3,3]*c[3,1]*c[2,7]*c[1,4]-c[3,7]*c[2,6]*c[1,2]*c[10,3]+c[4,7]*c[1,7]^2*c[10
,3]*c[10,2]+c[4,7]*c[1,7]*c[1,3]^2*c[10,2]+c[4,7]*c[1,7]*c[10,7]^2*c[10,2]+c[4
,7]*c[3,4]^2*c[3,2]*c[1,4]+c[4,7]*c[3,3]*c[3,2]*c[1,4]^2+c[4,7]*c[3,2]*c[1,4]*
c[1,3]^2-c[3,7]^2*c[2,7]*c[10,4]*c[10,2]-c[3,7]*c[3,4]^2*c[2,7]*c[10,2]-c[3,7]
*c[2,7]*c[10,7]^2*c[10,2]+c[4,7]*c[3,6]*c[1,4]*c[10,2]+c[4,7]*c[1,7]*c[10,6]*c
[10,2]+c[4,7]*c[1,6]*c[1,3]*c[10,2]+c[4,7]*c[1,6]*c[10,7]*c[10,2]+c[4,6]*c[3,7
]*c[1,4]*c[10,2]+c[4,6]*c[1,7]*c[1,3]*c[10,2]+c[4,6]*c[1,7]*c[10,7]*c[10,2]+c[
4,7]*c[3,2]*c[1,6]*c[10,4]+c[4,6]*c[3,4]*c[3,2]*c[1,4]+c[4,7]*c[3,3]*c[1,4]*c[
1,1]+c[4,7]*c[1,7]*c[1,1]*c[10,3]+c[4,7]*c[3,4]*c[3,1]*c[1,4]+c[4,7]*c[3,1]*c[
1,7]*c[10,4]+c[4,7]*c[3,1]*c[1,4]*c[1,3]+c[4,6]*c[3,2]*c[1,7]*c[10,4]+c[4,6]*c
[3,2]*c[1,4]*c[1,3]-c[3,4]^2*c[3,3]*c[2,7]*c[1,2]-c[3,3]^2*c[2,7]*c[1,4]*c[1,2
]-c[3,3]*c[2,7]*c[1,3]^2*c[1,2]+c[4,7]*c[1,6]*c[1,2]*c[10,3]+c[4,6]*c[3,3]*c[1
,4]*c[1,2]+c[4,6]*c[1,7]*c[1,2]*c[10,3]+c[4,7]*c[3,7]*c[1,4]*c[10,1]+c[4,7]*c[
1,7]*c[1,3]*c[10,1]+c[4,7]*c[1,7]*c[10,7]*c[10,1]-c[3,4]*c[3,3]*c[2,7]*c[1,3]*
c[1,2]-c[3,3]*c[2,7]*c[1,7]*c[1,2]*c[10,3]-2*c[3,7]*c[3,4]*c[3,2]*c[2,7]*c[10,
4]-c[3,7]*c[3,2]*c[2,7]*c[1,4]*c[10,3]-c[3,7]*c[3,2]*c[2,7]*c[10,7]*c[10,4]-2*
c[3,4]*c[3,3]*c[3,2]*c[2,7]*c[1,4]-c[3,3]*c[3,2]*c[2,7]*c[1,7]*c[10,4]-c[3,3]*
c[3,2]*c[2,7]*c[1,4]*c[1,3]+2*c[4,7]*c[3,3]*c[1,4]*c[1,3]*c[1,2]+2*c[4,7]*c[1,
7]*c[1,3]*c[1,2]*c[10,3]+c[4,7]*c[1,7]*c[1,2]*c[10,7]*c[10,3]+c[4,7]*c[3,7]*c[
3,4]*c[1,4]*c[10,2]+c[4,7]*c[3,7]*c[1,7]*c[10,4]*c[10,2]+c[4,7]*c[3,7]*c[1,4]*
c[1,3]*c[10,2]+c[4,7]*c[3,7]*c[1,4]*c[10,7]*c[10,2]+c[4,7]*c[3,3]*c[1,7]*c[1,4
]*c[10,2]+c[4,7]*c[1,7]*c[1,3]*c[10,7]*c[10,2]+c[4,7]*c[3,7]*c[3,2]*c[1,4]*c[
10,4]+c[4,7]*c[3,4]*c[3,2]*c[1,7]*c[10,4]+c[4,7]*c[3,4]*c[3,2]*c[1,4]*c[1,3]+c
[4,7]*c[3,2]*c[1,7]*c[1,4]*c[10,3]+c[4,7]*c[3,2]*c[1,7]*c[1,3]*c[10,4]+c[4,7]*
c[3,2]*c[1,7]*c[10,7]*c[10,4]+c[4,7]*c[3,7]*c[1,4]*c[1,2]*c[10,3]+c[4,7]*c[3,4
]*c[3,3]*c[1,4]*c[1,2]+c[4,7]*c[3,3]*c[1,7]*c[1,2]*c[10,4]-c[3,7]*c[3,4]*c[2,7
]*c[1,2]*c[10,3]-c[3,7]*c[3,4]*c[2,7]*c[10,7]*c[10,2]-c[3,7]*c[3,3]*c[2,7]*c[1
,4]*c[10,2]-c[3,7]*c[2,7]*c[1,7]*c[10,3]*c[10,2]-c[3,4]*c[3,3]*c[2,7]*c[1,7]*c
[10,2]-c[3,3]*c[2,7]*c[1,7]*c[1,3]*c[10,2]-c[3,3]*c[2,7]*c[1,7]*c[10,7]*c[10,2
]-c[3,7]*c[3,3]*c[2,7]*c[1,2]*c[10,4]-c[3,7]*c[2,7]*c[1,3]*c[1,2]*c[10,3]-c[3,
7]*c[2,7]*c[1,2]*c[10,7]*c[10,3]-c[3,7]*c[2,5]*c[10,2]-c[3,6]*c[2,6]*c[10,2]-c
[3,5]*c[2,7]*c[10,2]-c[3,4]*c[3,2]*c[2,5]-c[3,3]*c[2,5]*c[1,2]-c[3,7]*c[2,6]*c
[10,1]-c[3,6]*c[2,7]*c[10,1]-c[3,3]*c[2,6]*c[1,1]-c[3,4]*c[3,1]*c[2,6]+c[4,6]*
c[1,3]*c[1,1]-c[3,4]^2*c[3,2]*c[2,6]+c[4,5]*c[3,2]*c[1,4]-c[3,4]^2*c[3,1]*c[2,
7]+c[4,6]*c[3,1]*c[1,4]+c[4,7]*c[1,5]*c[10,2]+c[4,6]*c[1,6]*c[10,2]+c[4,5]*c[1
,7]*c[10,2]+c[4,5]*c[1,3]*c[1,2]+c[4,7]*c[1,6]*c[10,1]+c[4,6]*c[1,7]*c[10,1]+c
[4,6]*c[1,3]^2*c[1,2]+c[4,7]*c[1,3]^2*c[1,1]-c[3,4]^3*c[3,2]*c[2,7]+c[4,7]*c[1
,3]^3*c[1,2], -c[1,1]*c[1,3]^2*c[1,7]*c[3,3]-c[1,1]*c[1,3]*c[1,7]*c[3,3]*c[3,4
]-c[1,1]*c[1,3]*c[1,7]*c[3,7]*c[10,3]-c[1,1]*c[1,4]*c[1,7]*c[3,3]^2-c[1,1]*c[1
,7]^2*c[3,3]*c[10,3]-c[1,1]*c[1,7]*c[3,3]*c[3,4]^2-c[1,1]*c[1,7]*c[3,3]*c[3,7]
*c[10,4]-c[1,1]*c[1,7]*c[3,4]*c[3,7]*c[10,3]-c[1,1]*c[1,7]*c[3,7]*c[10,3]*c[10
,7]-c[1,3]*c[1,4]*c[1,7]*c[3,1]*c[3,3]-c[1,3]*c[1,7]^2*c[3,3]*c[10,1]-2*c[1,4]
*c[1,7]*c[3,1]*c[3,3]*c[3,4]-c[1,4]*c[1,7]*c[3,1]*c[3,7]*c[10,3]-c[1,4]*c[1,7]
*c[3,3]*c[3,7]*c[10,1]-c[1,7]^2*c[3,1]*c[3,3]*c[10,4]-c[1,7]^2*c[3,3]*c[3,4]*c
[10,1]-c[1,7]^2*c[3,3]*c[10,1]*c[10,7]-c[1,7]^2*c[3,7]*c[10,1]*c[10,3]-c[1,7]*
c[3,1]*c[3,4]^3-2*c[1,7]*c[3,1]*c[3,4]*c[3,7]*c[10,4]-c[1,7]*c[3,1]*c[3,7]*c[
10,4]*c[10,7]-c[1,7]*c[3,4]^2*c[3,7]*c[10,1]-c[1,7]*c[3,4]*c[3,7]*c[10,1]*c[10
,7]-c[1,7]*c[3,7]^2*c[10,1]*c[10,4]-c[1,7]*c[3,7]*c[10,1]*c[10,7]^2-c[1,1]*c[1
,3]*c[1,6]*c[3,3]-c[1,1]*c[1,6]*c[3,3]*c[3,4]-c[1,1]*c[1,6]*c[3,7]*c[10,3]-c[1
,1]*c[1,7]*c[3,6]*c[10,3]-c[1,4]*c[1,6]*c[3,1]*c[3,3]-2*c[1,6]*c[1,7]*c[3,3]*c
[10,1]-c[1,6]*c[3,1]*c[3,4]^2-c[1,6]*c[3,1]*c[3,7]*c[10,4]-c[1,6]*c[3,4]*c[3,7
]*c[10,1]-c[1,6]*c[3,7]*c[10,1]*c[10,7]-c[1,7]*c[3,1]*c[3,6]*c[10,4]-c[1,7]*c[
3,4]*c[3,6]*c[10,1]-c[1,7]*c[3,6]*c[10,1]*c[10,7]-c[1,7]*c[3,7]*c[10,1]*c[10,6
]-c[1,1]*c[1,5]*c[3,3]-c[1,5]*c[3,1]*c[3,4]-c[1,5]*c[3,7]*c[10,1]-c[1,6]*c[3,6
]*c[10,1]-c[1,7]*c[3,5]*c[10,1]+c[1,1]*c[4,3]-c[1,2]*c[3,1]-c[1,3]*c[4,1]-c[1,
4]*c[5,1]+c[3,1]*c[4,4]+c[4,7]*c[10,1], -c[1,3]^2*c[1,7]^2*c[3,3]-c[1,3]*c[1,4
]*c[1,7]*c[3,3]*c[3,7]-c[1,3]*c[1,7]^2*c[3,3]*c[3,4]-c[1,3]*c[1,7]^2*c[3,3]*c[
10,7]-c[1,3]*c[1,7]^2*c[3,7]*c[10,3]-c[1,4]*c[1,7]^2*c[3,3]^2-2*c[1,4]*c[1,7]*
c[3,3]*c[3,4]*c[3,7]-c[1,4]*c[1,7]*c[3,3]*c[3,7]*c[10,7]-c[1,4]*c[1,7]*c[3,7]^
2*c[10,3]-c[1,7]^3*c[3,3]*c[10,3]-c[1,7]^2*c[3,3]*c[3,4]^2-c[1,7]^2*c[3,3]*c[3
,4]*c[10,7]-2*c[1,7]^2*c[3,3]*c[3,7]*c[10,4]-c[1,7]^2*c[3,3]*c[10,7]^2-c[1,7]^
2*c[3,4]*c[3,7]*c[10,3]-2*c[1,7]^2*c[3,7]*c[10,3]*c[10,7]-c[1,7]*c[3,4]^3*c[3,
7]-c[1,7]*c[3,4]^2*c[3,7]*c[10,7]-2*c[1,7]*c[3,4]*c[3,7]^2*c[10,4]-c[1,7]*c[3,
4]*c[3,7]*c[10,7]^2-2*c[1,7]*c[3,7]^2*c[10,4]*c[10,7]-c[1,7]*c[3,7]*c[10,7]^3-\
2*c[1,3]*c[1,6]*c[1,7]*c[3,3]-c[1,4]*c[1,6]*c[3,3]*c[3,7]-c[1,4]*c[1,7]*c[3,3]
*c[3,6]-2*c[1,6]*c[1,7]*c[3,3]*c[3,4]-2*c[1,6]*c[1,7]*c[3,3]*c[10,7]-2*c[1,6]*
c[1,7]*c[3,7]*c[10,3]-c[1,6]*c[3,4]^2*c[3,7]-c[1,6]*c[3,4]*c[3,7]*c[10,7]-c[1,
6]*c[3,7]^2*c[10,4]-c[1,6]*c[3,7]*c[10,7]^2-c[1,7]^2*c[3,3]*c[10,6]-c[1,7]^2*c
[3,6]*c[10,3]-c[1,7]*c[3,4]^2*c[3,6]-c[1,7]*c[3,4]*c[3,6]*c[10,7]-c[1,7]*c[3,4
]*c[3,7]*c[10,6]-2*c[1,7]*c[3,6]*c[3,7]*c[10,4]-c[1,7]*c[3,6]*c[10,7]^2-2*c[1,
7]*c[3,7]*c[10,6]*c[10,7]-2*c[1,5]*c[1,7]*c[3,3]-c[1,5]*c[3,4]*c[3,7]-c[1,5]*c
[3,7]*c[10,7]-c[1,6]^2*c[3,3]-c[1,6]*c[3,4]*c[3,6]-c[1,6]*c[3,6]*c[10,7]-c[1,6
]*c[3,7]*c[10,6]-c[1,7]*c[3,4]*c[3,5]-c[1,7]*c[3,5]*c[10,7]-c[1,7]*c[3,6]*c[10
,6]-c[1,7]*c[3,7]*c[10,5]-c[1,2]*c[3,7]-c[1,3]*c[4,7]-c[1,4]*c[5,7]-c[1,5]*c[3
,6]-c[1,6]*c[3,5]-c[1,7]*c[3,2]+c[1,7]*c[4,3]+c[3,7]*c[4,4]+c[4,7]*c[10,7]+c[4
,6], -c[1,3]^2*c[1,5]*c[1,7]*c[3,3]-c[1,3]*c[1,4]*c[1,7]*c[3,3]*c[3,5]-c[1,3]*
c[1,5]*c[1,7]*c[3,3]*c[3,4]-c[1,3]*c[1,5]*c[1,7]*c[3,7]*c[10,3]-c[1,3]*c[1,7]^
2*c[3,3]*c[10,5]-c[1,4]*c[1,5]*c[1,7]*c[3,3]^2-2*c[1,4]*c[1,7]*c[3,3]*c[3,4]*c
[3,5]-c[1,4]*c[1,7]*c[3,3]*c[3,7]*c[10,5]-c[1,4]*c[1,7]*c[3,5]*c[3,7]*c[10,3]-
c[1,5]*c[1,7]^2*c[3,3]*c[10,3]-c[1,5]*c[1,7]*c[3,3]*c[3,4]^2-c[1,5]*c[1,7]*c[3
,3]*c[3,7]*c[10,4]-c[1,5]*c[1,7]*c[3,4]*c[3,7]*c[10,3]-c[1,5]*c[1,7]*c[3,7]*c[
10,3]*c[10,7]-c[1,7]^2*c[3,3]*c[3,4]*c[10,5]-c[1,7]^2*c[3,3]*c[3,5]*c[10,4]-c[
1,7]^2*c[3,3]*c[10,5]*c[10,7]-c[1,7]^2*c[3,7]*c[10,3]*c[10,5]-c[1,7]*c[3,4]^3*
c[3,5]-c[1,7]*c[3,4]^2*c[3,7]*c[10,5]-2*c[1,7]*c[3,4]*c[3,5]*c[3,7]*c[10,4]-c[
1,7]*c[3,4]*c[3,7]*c[10,5]*c[10,7]-c[1,7]*c[3,5]*c[3,7]*c[10,4]*c[10,7]-c[1,7]
*c[3,7]^2*c[10,4]*c[10,5]-c[1,7]*c[3,7]*c[10,5]*c[10,7]^2-c[1,2]*c[1,3]*c[1,7]
*c[3,3]-c[1,2]*c[1,7]*c[3,3]*c[3,4]-c[1,2]*c[1,7]*c[3,7]*c[10,3]-c[1,3]*c[1,5]
*c[1,6]*c[3,3]-c[1,4]*c[1,6]*c[3,3]*c[3,5]-c[1,4]*c[1,7]*c[3,2]*c[3,3]-c[1,5]*
c[1,6]*c[3,3]*c[3,4]-c[1,5]*c[1,6]*c[3,7]*c[10,3]-c[1,5]*c[1,7]*c[3,6]*c[10,3]
-2*c[1,6]*c[1,7]*c[3,3]*c[10,5]-c[1,6]*c[3,4]^2*c[3,5]-c[1,6]*c[3,4]*c[3,7]*c[
10,5]-c[1,6]*c[3,5]*c[3,7]*c[10,4]-c[1,6]*c[3,7]*c[10,5]*c[10,7]-c[1,7]^2*c[3,
3]*c[10,2]-c[1,7]*c[3,2]*c[3,4]^2-c[1,7]*c[3,2]*c[3,7]*c[10,4]-c[1,7]*c[3,4]*c
[3,6]*c[10,5]-c[1,7]*c[3,4]*c[3,7]*c[10,2]-c[1,7]*c[3,5]*c[3,6]*c[10,4]-c[1,7]
*c[3,6]*c[10,5]*c[10,7]-c[1,7]*c[3,7]*c[10,2]*c[10,7]-c[1,7]*c[3,7]*c[10,5]*c[
10,6]-c[1,1]*c[1,7]*c[3,3]-c[1,2]*c[1,6]*c[3,3]-c[1,5]^2*c[3,3]-c[1,5]*c[3,4]*
c[3,5]-c[1,5]*c[3,7]*c[10,5]-c[1,6]*c[3,2]*c[3,4]-c[1,6]*c[3,6]*c[10,5]-c[1,6]
*c[3,7]*c[10,2]-c[1,7]*c[3,1]*c[3,4]-c[1,7]*c[3,5]*c[10,5]-c[1,7]*c[3,6]*c[10,
2]-c[1,7]*c[3,7]*c[10,1]-c[1,2]*c[3,5]-c[1,3]*c[4,5]-c[1,4]*c[5,5]-c[1,5]*c[3,
2]+c[1,5]*c[4,3]-c[1,6]*c[3,1]+c[3,5]*c[4,4]+c[4,7]*c[10,5]+c[4,2], -c[1,3]^2*
c[1,6]*c[1,7]*c[3,3]-c[1,3]*c[1,4]*c[1,7]*c[3,3]*c[3,6]-c[1,3]*c[1,6]*c[1,7]*c
[3,3]*c[3,4]-c[1,3]*c[1,6]*c[1,7]*c[3,7]*c[10,3]-c[1,3]*c[1,7]^2*c[3,3]*c[10,6
]-c[1,4]*c[1,6]*c[1,7]*c[3,3]^2-2*c[1,4]*c[1,7]*c[3,3]*c[3,4]*c[3,6]-c[1,4]*c[
1,7]*c[3,3]*c[3,7]*c[10,6]-c[1,4]*c[1,7]*c[3,6]*c[3,7]*c[10,3]-c[1,6]*c[1,7]^2
*c[3,3]*c[10,3]-c[1,6]*c[1,7]*c[3,3]*c[3,4]^2-c[1,6]*c[1,7]*c[3,3]*c[3,7]*c[10
,4]-c[1,6]*c[1,7]*c[3,4]*c[3,7]*c[10,3]-c[1,6]*c[1,7]*c[3,7]*c[10,3]*c[10,7]-c
[1,7]^2*c[3,3]*c[3,4]*c[10,6]-c[1,7]^2*c[3,3]*c[3,6]*c[10,4]-c[1,7]^2*c[3,3]*c
[10,6]*c[10,7]-c[1,7]^2*c[3,7]*c[10,3]*c[10,6]-c[1,7]*c[3,4]^3*c[3,6]-c[1,7]*c
[3,4]^2*c[3,7]*c[10,6]-2*c[1,7]*c[3,4]*c[3,6]*c[3,7]*c[10,4]-c[1,7]*c[3,4]*c[3
,7]*c[10,6]*c[10,7]-c[1,7]*c[3,6]*c[3,7]*c[10,4]*c[10,7]-c[1,7]*c[3,7]^2*c[10,
4]*c[10,6]-c[1,7]*c[3,7]*c[10,6]*c[10,7]^2-c[1,3]*c[1,5]*c[1,7]*c[3,3]-c[1,3]*
c[1,6]^2*c[3,3]-c[1,4]*c[1,6]*c[3,3]*c[3,6]-c[1,4]*c[1,7]*c[3,3]*c[3,5]-c[1,5]
*c[1,7]*c[3,3]*c[3,4]-c[1,5]*c[1,7]*c[3,7]*c[10,3]-c[1,6]^2*c[3,3]*c[3,4]-c[1,
6]^2*c[3,7]*c[10,3]-2*c[1,6]*c[1,7]*c[3,3]*c[10,6]-c[1,6]*c[1,7]*c[3,6]*c[10,3
]-c[1,6]*c[3,4]^2*c[3,6]-c[1,6]*c[3,4]*c[3,7]*c[10,6]-c[1,6]*c[3,6]*c[3,7]*c[
10,4]-c[1,6]*c[3,7]*c[10,6]*c[10,7]-c[1,7]^2*c[3,3]*c[10,5]-c[1,7]*c[3,4]^2*c[
3,5]-c[1,7]*c[3,4]*c[3,6]*c[10,6]-c[1,7]*c[3,4]*c[3,7]*c[10,5]-c[1,7]*c[3,5]*c
[3,7]*c[10,4]-c[1,7]*c[3,6]^2*c[10,4]-c[1,7]*c[3,6]*c[10,6]*c[10,7]-c[1,7]*c[3
,7]*c[10,5]*c[10,7]-c[1,7]*c[3,7]*c[10,6]^2-c[1,2]*c[1,7]*c[3,3]-2*c[1,5]*c[1,
6]*c[3,3]-c[1,5]*c[3,4]*c[3,6]-c[1,5]*c[3,7]*c[10,6]-c[1,6]*c[3,4]*c[3,5]-c[1,
6]*c[3,6]*c[10,6]-c[1,6]*c[3,7]*c[10,5]-c[1,7]*c[3,2]*c[3,4]-c[1,7]*c[3,5]*c[
10,6]-c[1,7]*c[3,6]*c[10,5]-c[1,7]*c[3,7]*c[10,2]-c[1,2]*c[3,6]-c[1,3]*c[4,6]-
c[1,4]*c[5,6]-c[1,5]*c[3,5]-c[1,6]*c[3,2]+c[1,6]*c[4,3]-c[1,7]*c[3,1]+c[3,6]*c
[4,4]+c[4,7]*c[10,6]+c[4,5], -c[1,3]^2*c[1,4]*c[1,7]*c[3,3]-2*c[1,3]*c[1,4]*c[
1,7]*c[3,3]*c[3,4]-c[1,3]*c[1,4]*c[1,7]*c[3,7]*c[10,3]-c[1,3]*c[1,7]^2*c[3,3]*
c[10,4]-c[1,4]^2*c[1,7]*c[3,3]^2-c[1,4]*c[1,7]^2*c[3,3]*c[10,3]-3*c[1,4]*c[1,7
]*c[3,3]*c[3,4]^2-2*c[1,4]*c[1,7]*c[3,3]*c[3,7]*c[10,4]-2*c[1,4]*c[1,7]*c[3,4]
*c[3,7]*c[10,3]-c[1,4]*c[1,7]*c[3,7]*c[10,3]*c[10,7]-2*c[1,7]^2*c[3,3]*c[3,4]*
c[10,4]-c[1,7]^2*c[3,3]*c[10,4]*c[10,7]-c[1,7]^2*c[3,7]*c[10,3]*c[10,4]-c[1,7]
*c[3,4]^4-3*c[1,7]*c[3,4]^2*c[3,7]*c[10,4]-2*c[1,7]*c[3,4]*c[3,7]*c[10,4]*c[10
,7]-c[1,7]*c[3,7]^2*c[10,4]^2-c[1,7]*c[3,7]*c[10,4]*c[10,7]^2-c[1,3]*c[1,4]*c[
1,6]*c[3,3]-2*c[1,4]*c[1,6]*c[3,3]*c[3,4]-c[1,4]*c[1,6]*c[3,7]*c[10,3]-c[1,4]*
c[1,7]*c[3,6]*c[10,3]-2*c[1,6]*c[1,7]*c[3,3]*c[10,4]-c[1,6]*c[3,4]^3-2*c[1,6]*
c[3,4]*c[3,7]*c[10,4]-c[1,6]*c[3,7]*c[10,4]*c[10,7]-2*c[1,7]*c[3,4]*c[3,6]*c[
10,4]-c[1,7]*c[3,6]*c[10,4]*c[10,7]-c[1,7]*c[3,7]*c[10,4]*c[10,6]-c[1,4]*c[1,5
]*c[3,3]-c[1,5]*c[3,4]^2-c[1,5]*c[3,7]*c[10,4]-c[1,6]*c[3,6]*c[10,4]-c[1,7]*c[
3,5]*c[10,4]-c[1,2]*c[3,4]-c[1,3]*c[4,4]+c[1,4]*c[4,3]-c[1,4]*c[5,4]+c[3,4]*c[
4,4]+c[4,7]*c[10,4]-c[1,1], -c[1,3]^3*c[1,7]*c[3,3]-c[1,3]^2*c[1,7]*c[3,3]*c[3
,4]-c[1,3]^2*c[1,7]*c[3,7]*c[10,3]-2*c[1,3]*c[1,4]*c[1,7]*c[3,3]^2-2*c[1,3]*c[
1,7]^2*c[3,3]*c[10,3]-c[1,3]*c[1,7]*c[3,3]*c[3,4]^2-c[1,3]*c[1,7]*c[3,3]*c[3,7
]*c[10,4]-c[1,3]*c[1,7]*c[3,4]*c[3,7]*c[10,3]-c[1,3]*c[1,7]*c[3,7]*c[10,3]*c[
10,7]-2*c[1,4]*c[1,7]*c[3,3]^2*c[3,4]-2*c[1,4]*c[1,7]*c[3,3]*c[3,7]*c[10,3]-c[
1,7]^2*c[3,3]^2*c[10,4]-c[1,7]^2*c[3,3]*c[3,4]*c[10,3]-c[1,7]^2*c[3,3]*c[10,3]
*c[10,7]-c[1,7]^2*c[3,7]*c[10,3]^2-c[1,7]*c[3,3]*c[3,4]^3-2*c[1,7]*c[3,3]*c[3,
4]*c[3,7]*c[10,4]-c[1,7]*c[3,3]*c[3,7]*c[10,4]*c[10,7]-c[1,7]*c[3,4]^2*c[3,7]*
c[10,3]-c[1,7]*c[3,4]*c[3,7]*c[10,3]*c[10,7]-c[1,7]*c[3,7]^2*c[10,3]*c[10,4]-c
[1,7]*c[3,7]*c[10,3]*c[10,7]^2-c[1,3]^2*c[1,6]*c[3,3]-c[1,3]*c[1,6]*c[3,3]*c[3
,4]-c[1,3]*c[1,6]*c[3,7]*c[10,3]-c[1,3]*c[1,7]*c[3,6]*c[10,3]-c[1,4]*c[1,6]*c[
3,3]^2-2*c[1,6]*c[1,7]*c[3,3]*c[10,3]-c[1,6]*c[3,3]*c[3,4]^2-c[1,6]*c[3,3]*c[3
,7]*c[10,4]-c[1,6]*c[3,4]*c[3,7]*c[10,3]-c[1,6]*c[3,7]*c[10,3]*c[10,7]-c[1,7]*
c[3,3]*c[3,6]*c[10,4]-c[1,7]*c[3,4]*c[3,6]*c[10,3]-c[1,7]*c[3,6]*c[10,3]*c[10,
7]-c[1,7]*c[3,7]*c[10,3]*c[10,6]-c[1,3]*c[1,5]*c[3,3]-c[1,5]*c[3,3]*c[3,4]-c[1
,5]*c[3,7]*c[10,3]-c[1,6]*c[3,6]*c[10,3]-c[1,7]*c[3,5]*c[10,3]-c[1,2]*c[3,3]-c
[1,4]*c[5,3]+c[3,3]*c[4,4]+c[4,7]*c[10,3], -c[1,2]*c[1,3]^2*c[1,7]*c[3,3]-c[1,
2]*c[1,3]*c[1,7]*c[3,3]*c[3,4]-c[1,2]*c[1,3]*c[1,7]*c[3,7]*c[10,3]-c[1,2]*c[1,
4]*c[1,7]*c[3,3]^2-c[1,2]*c[1,7]^2*c[3,3]*c[10,3]-c[1,2]*c[1,7]*c[3,3]*c[3,4]^
2-c[1,2]*c[1,7]*c[3,3]*c[3,7]*c[10,4]-c[1,2]*c[1,7]*c[3,4]*c[3,7]*c[10,3]-c[1,
2]*c[1,7]*c[3,7]*c[10,3]*c[10,7]-c[1,3]*c[1,4]*c[1,7]*c[3,2]*c[3,3]-c[1,3]*c[1
,7]^2*c[3,3]*c[10,2]-2*c[1,4]*c[1,7]*c[3,2]*c[3,3]*c[3,4]-c[1,4]*c[1,7]*c[3,2]
*c[3,7]*c[10,3]-c[1,4]*c[1,7]*c[3,3]*c[3,7]*c[10,2]-c[1,7]^2*c[3,2]*c[3,3]*c[
10,4]-c[1,7]^2*c[3,3]*c[3,4]*c[10,2]-c[1,7]^2*c[3,3]*c[10,2]*c[10,7]-c[1,7]^2*
c[3,7]*c[10,2]*c[10,3]-c[1,7]*c[3,2]*c[3,4]^3-2*c[1,7]*c[3,2]*c[3,4]*c[3,7]*c[
10,4]-c[1,7]*c[3,2]*c[3,7]*c[10,4]*c[10,7]-c[1,7]*c[3,4]^2*c[3,7]*c[10,2]-c[1,
7]*c[3,4]*c[3,7]*c[10,2]*c[10,7]-c[1,7]*c[3,7]^2*c[10,2]*c[10,4]-c[1,7]*c[3,7]
*c[10,2]*c[10,7]^2-c[1,1]*c[1,3]*c[1,7]*c[3,3]-c[1,1]*c[1,7]*c[3,3]*c[3,4]-c[1
,1]*c[1,7]*c[3,7]*c[10,3]-c[1,2]*c[1,3]*c[1,6]*c[3,3]-c[1,2]*c[1,6]*c[3,3]*c[3
,4]-c[1,2]*c[1,6]*c[3,7]*c[10,3]-c[1,2]*c[1,7]*c[3,6]*c[10,3]-c[1,4]*c[1,6]*c[
3,2]*c[3,3]-c[1,4]*c[1,7]*c[3,1]*c[3,3]-2*c[1,6]*c[1,7]*c[3,3]*c[10,2]-c[1,6]*
c[3,2]*c[3,4]^2-c[1,6]*c[3,2]*c[3,7]*c[10,4]-c[1,6]*c[3,4]*c[3,7]*c[10,2]-c[1,
6]*c[3,7]*c[10,2]*c[10,7]-c[1,7]^2*c[3,3]*c[10,1]-c[1,7]*c[3,1]*c[3,4]^2-c[1,7
]*c[3,1]*c[3,7]*c[10,4]-c[1,7]*c[3,2]*c[3,6]*c[10,4]-c[1,7]*c[3,4]*c[3,6]*c[10
,2]-c[1,7]*c[3,4]*c[3,7]*c[10,1]-c[1,7]*c[3,6]*c[10,2]*c[10,7]-c[1,7]*c[3,7]*c
[10,1]*c[10,7]-c[1,7]*c[3,7]*c[10,2]*c[10,6]-c[1,1]*c[1,6]*c[3,3]-c[1,2]*c[1,5
]*c[3,3]-c[1,5]*c[3,2]*c[3,4]-c[1,5]*c[3,7]*c[10,2]-c[1,6]*c[3,1]*c[3,4]-c[1,6
]*c[3,6]*c[10,2]-c[1,6]*c[3,7]*c[10,1]-c[1,7]*c[3,5]*c[10,2]-c[1,7]*c[3,6]*c[
10,1]-c[1,2]*c[3,2]+c[1,2]*c[4,3]-c[1,3]*c[4,2]-c[1,4]*c[5,2]-c[1,5]*c[3,1]+c[
3,2]*c[4,4]+c[4,7]*c[10,2]+c[4,1], -c[1,1]*c[1,3]^3*c[1,7]-2*c[1,1]*c[1,3]*c[1
,4]*c[1,7]*c[3,3]-2*c[1,1]*c[1,3]*c[1,7]^2*c[10,3]-c[1,1]*c[1,4]*c[1,7]*c[3,3]
*c[3,4]-c[1,1]*c[1,4]*c[1,7]*c[3,7]*c[10,3]-c[1,1]*c[1,7]^2*c[3,3]*c[10,4]-c[1
,1]*c[1,7]^2*c[10,3]*c[10,7]-c[1,3]^2*c[1,4]*c[1,7]*c[3,1]-c[1,3]^2*c[1,7]^2*c
[10,1]-c[1,3]*c[1,4]*c[1,7]*c[3,1]*c[3,4]-c[1,3]*c[1,4]*c[1,7]*c[3,7]*c[10,1]-
c[1,3]*c[1,7]^2*c[3,1]*c[10,4]-c[1,3]*c[1,7]^2*c[10,1]*c[10,7]-c[1,4]^2*c[1,7]
*c[3,1]*c[3,3]-c[1,4]*c[1,7]^2*c[3,1]*c[10,3]-c[1,4]*c[1,7]^2*c[3,3]*c[10,1]-c
[1,4]*c[1,7]*c[3,1]*c[3,4]^2-c[1,4]*c[1,7]*c[3,1]*c[3,7]*c[10,4]-c[1,4]*c[1,7]
*c[3,4]*c[3,7]*c[10,1]-c[1,4]*c[1,7]*c[3,7]*c[10,1]*c[10,7]-c[1,7]^3*c[10,1]*c
[10,3]-c[1,7]^2*c[3,1]*c[3,4]*c[10,4]-c[1,7]^2*c[3,1]*c[10,4]*c[10,7]-c[1,7]^2
*c[3,7]*c[10,1]*c[10,4]-c[1,7]^2*c[10,1]*c[10,7]^2-c[1,1]*c[1,3]^2*c[1,6]-c[1,
1]*c[1,4]*c[1,6]*c[3,3]-2*c[1,1]*c[1,6]*c[1,7]*c[10,3]-c[1,3]*c[1,4]*c[1,6]*c[
3,1]-2*c[1,3]*c[1,6]*c[1,7]*c[10,1]-c[1,4]*c[1,6]*c[3,1]*c[3,4]-c[1,4]*c[1,6]*
c[3,7]*c[10,1]-c[1,4]*c[1,7]*c[3,6]*c[10,1]-2*c[1,6]*c[1,7]*c[3,1]*c[10,4]-2*c
[1,6]*c[1,7]*c[10,1]*c[10,7]-c[1,7]^2*c[10,1]*c[10,6]-c[1,1]*c[1,3]*c[1,5]-c[1
,4]*c[1,5]*c[3,1]-2*c[1,5]*c[1,7]*c[10,1]-c[1,6]^2*c[10,1]-c[1,1]*c[1,2]+c[1,1
]*c[2,3]-c[1,3]*c[2,1]-c[1,4]*c[4,1]+c[2,4]*c[3,1]+c[2,7]*c[10,1], -c[1,3]^3*c
[1,7]^2-c[1,3]^2*c[1,4]*c[1,7]*c[3,7]-c[1,3]^2*c[1,7]^2*c[10,7]-2*c[1,3]*c[1,4
]*c[1,7]^2*c[3,3]-c[1,3]*c[1,4]*c[1,7]*c[3,4]*c[3,7]-c[1,3]*c[1,4]*c[1,7]*c[3,
7]*c[10,7]-2*c[1,3]*c[1,7]^3*c[10,3]-c[1,3]*c[1,7]^2*c[3,7]*c[10,4]-c[1,3]*c[1
,7]^2*c[10,7]^2-c[1,4]^2*c[1,7]*c[3,3]*c[3,7]-c[1,4]*c[1,7]^2*c[3,3]*c[3,4]-c[
1,4]*c[1,7]^2*c[3,3]*c[10,7]-2*c[1,4]*c[1,7]^2*c[3,7]*c[10,3]-c[1,4]*c[1,7]*c[
3,4]^2*c[3,7]-c[1,4]*c[1,7]*c[3,4]*c[3,7]*c[10,7]-c[1,4]*c[1,7]*c[3,7]^2*c[10,
4]-c[1,4]*c[1,7]*c[3,7]*c[10,7]^2-c[1,7]^3*c[3,3]*c[10,4]-2*c[1,7]^3*c[10,3]*c
[10,7]-c[1,7]^2*c[3,4]*c[3,7]*c[10,4]-2*c[1,7]^2*c[3,7]*c[10,4]*c[10,7]-c[1,7]
^2*c[10,7]^3-2*c[1,3]^2*c[1,6]*c[1,7]-c[1,3]*c[1,4]*c[1,6]*c[3,7]-c[1,3]*c[1,4
]*c[1,7]*c[3,6]-2*c[1,3]*c[1,6]*c[1,7]*c[10,7]-c[1,3]*c[1,7]^2*c[10,6]-2*c[1,4
]*c[1,6]*c[1,7]*c[3,3]-c[1,4]*c[1,6]*c[3,4]*c[3,7]-c[1,4]*c[1,6]*c[3,7]*c[10,7
]-c[1,4]*c[1,7]*c[3,4]*c[3,6]-c[1,4]*c[1,7]*c[3,6]*c[10,7]-c[1,4]*c[1,7]*c[3,7
]*c[10,6]-3*c[1,6]*c[1,7]^2*c[10,3]-2*c[1,6]*c[1,7]*c[3,7]*c[10,4]-2*c[1,6]*c[
1,7]*c[10,7]^2-c[1,7]^2*c[3,6]*c[10,4]-2*c[1,7]^2*c[10,6]*c[10,7]-2*c[1,3]*c[1
,5]*c[1,7]-c[1,3]*c[1,6]^2-c[1,4]*c[1,5]*c[3,7]-c[1,4]*c[1,6]*c[3,6]-c[1,4]*c[
1,7]*c[3,5]-2*c[1,5]*c[1,7]*c[10,7]-c[1,6]^2*c[10,7]-2*c[1,6]*c[1,7]*c[10,6]-c
[1,7]^2*c[10,5]-2*c[1,2]*c[1,7]-c[1,3]*c[2,7]-c[1,4]*c[4,7]-2*c[1,5]*c[1,6]+c[
1,7]*c[2,3]+c[2,4]*c[3,7]+c[2,7]*c[10,7]+c[2,6], -c[1,3]^3*c[1,5]*c[1,7]-c[1,3
]^2*c[1,4]*c[1,7]*c[3,5]-c[1,3]^2*c[1,7]^2*c[10,5]-2*c[1,3]*c[1,4]*c[1,5]*c[1,
7]*c[3,3]-c[1,3]*c[1,4]*c[1,7]*c[3,4]*c[3,5]-c[1,3]*c[1,4]*c[1,7]*c[3,7]*c[10,
5]-2*c[1,3]*c[1,5]*c[1,7]^2*c[10,3]-c[1,3]*c[1,7]^2*c[3,5]*c[10,4]-c[1,3]*c[1,
7]^2*c[10,5]*c[10,7]-c[1,4]^2*c[1,7]*c[3,3]*c[3,5]-c[1,4]*c[1,5]*c[1,7]*c[3,3]
*c[3,4]-c[1,4]*c[1,5]*c[1,7]*c[3,7]*c[10,3]-c[1,4]*c[1,7]^2*c[3,3]*c[10,5]-c[1
,4]*c[1,7]^2*c[3,5]*c[10,3]-c[1,4]*c[1,7]*c[3,4]^2*c[3,5]-c[1,4]*c[1,7]*c[3,4]
*c[3,7]*c[10,5]-c[1,4]*c[1,7]*c[3,5]*c[3,7]*c[10,4]-c[1,4]*c[1,7]*c[3,7]*c[10,
5]*c[10,7]-c[1,5]*c[1,7]^2*c[3,3]*c[10,4]-c[1,5]*c[1,7]^2*c[10,3]*c[10,7]-c[1,
7]^3*c[10,3]*c[10,5]-c[1,7]^2*c[3,4]*c[3,5]*c[10,4]-c[1,7]^2*c[3,5]*c[10,4]*c[
10,7]-c[1,7]^2*c[3,7]*c[10,4]*c[10,5]-c[1,7]^2*c[10,5]*c[10,7]^2-c[1,2]*c[1,3]
^2*c[1,7]-c[1,2]*c[1,4]*c[1,7]*c[3,3]-c[1,2]*c[1,7]^2*c[10,3]-c[1,3]^2*c[1,5]*
c[1,6]-c[1,3]*c[1,4]*c[1,6]*c[3,5]-c[1,3]*c[1,4]*c[1,7]*c[3,2]-2*c[1,3]*c[1,6]
*c[1,7]*c[10,5]-c[1,3]*c[1,7]^2*c[10,2]-c[1,4]*c[1,5]*c[1,6]*c[3,3]-c[1,4]*c[1
,6]*c[3,4]*c[3,5]-c[1,4]*c[1,6]*c[3,7]*c[10,5]-c[1,4]*c[1,7]*c[3,2]*c[3,4]-c[1
,4]*c[1,7]*c[3,6]*c[10,5]-c[1,4]*c[1,7]*c[3,7]*c[10,2]-2*c[1,5]*c[1,6]*c[1,7]*
c[10,3]-2*c[1,6]*c[1,7]*c[3,5]*c[10,4]-2*c[1,6]*c[1,7]*c[10,5]*c[10,7]-c[1,7]^
2*c[3,2]*c[10,4]-c[1,7]^2*c[10,2]*c[10,7]-c[1,7]^2*c[10,5]*c[10,6]-c[1,1]*c[1,
3]*c[1,7]-c[1,2]*c[1,3]*c[1,6]-c[1,3]*c[1,5]^2-c[1,4]*c[1,5]*c[3,5]-c[1,4]*c[1
,6]*c[3,2]-c[1,4]*c[1,7]*c[3,1]-2*c[1,5]*c[1,7]*c[10,5]-c[1,6]^2*c[10,5]-2*c[1
,6]*c[1,7]*c[10,2]-c[1,7]^2*c[10,1]-c[1,1]*c[1,6]-2*c[1,2]*c[1,5]-c[1,3]*c[2,5
]-c[1,4]*c[4,5]+c[1,5]*c[2,3]+c[2,4]*c[3,5]+c[2,7]*c[10,5]+c[2,2], -c[1,3]^3*c
[1,6]*c[1,7]-c[1,3]^2*c[1,4]*c[1,7]*c[3,6]-c[1,3]^2*c[1,7]^2*c[10,6]-2*c[1,3]*
c[1,4]*c[1,6]*c[1,7]*c[3,3]-c[1,3]*c[1,4]*c[1,7]*c[3,4]*c[3,6]-c[1,3]*c[1,4]*c
[1,7]*c[3,7]*c[10,6]-2*c[1,3]*c[1,6]*c[1,7]^2*c[10,3]-c[1,3]*c[1,7]^2*c[3,6]*c
[10,4]-c[1,3]*c[1,7]^2*c[10,6]*c[10,7]-c[1,4]^2*c[1,7]*c[3,3]*c[3,6]-c[1,4]*c[
1,6]*c[1,7]*c[3,3]*c[3,4]-c[1,4]*c[1,6]*c[1,7]*c[3,7]*c[10,3]-c[1,4]*c[1,7]^2*
c[3,3]*c[10,6]-c[1,4]*c[1,7]^2*c[3,6]*c[10,3]-c[1,4]*c[1,7]*c[3,4]^2*c[3,6]-c[
1,4]*c[1,7]*c[3,4]*c[3,7]*c[10,6]-c[1,4]*c[1,7]*c[3,6]*c[3,7]*c[10,4]-c[1,4]*c
[1,7]*c[3,7]*c[10,6]*c[10,7]-c[1,6]*c[1,7]^2*c[3,3]*c[10,4]-c[1,6]*c[1,7]^2*c[
10,3]*c[10,7]-c[1,7]^3*c[10,3]*c[10,6]-c[1,7]^2*c[3,4]*c[3,6]*c[10,4]-c[1,7]^2
*c[3,6]*c[10,4]*c[10,7]-c[1,7]^2*c[3,7]*c[10,4]*c[10,6]-c[1,7]^2*c[10,6]*c[10,
7]^2-c[1,3]^2*c[1,5]*c[1,7]-c[1,3]^2*c[1,6]^2-c[1,3]*c[1,4]*c[1,6]*c[3,6]-c[1,
3]*c[1,4]*c[1,7]*c[3,5]-2*c[1,3]*c[1,6]*c[1,7]*c[10,6]-c[1,3]*c[1,7]^2*c[10,5]
-c[1,4]*c[1,5]*c[1,7]*c[3,3]-c[1,4]*c[1,6]^2*c[3,3]-c[1,4]*c[1,6]*c[3,4]*c[3,6
]-c[1,4]*c[1,6]*c[3,7]*c[10,6]-c[1,4]*c[1,7]*c[3,4]*c[3,5]-c[1,4]*c[1,7]*c[3,6
]*c[10,6]-c[1,4]*c[1,7]*c[3,7]*c[10,5]-c[1,5]*c[1,7]^2*c[10,3]-2*c[1,6]^2*c[1,
7]*c[10,3]-2*c[1,6]*c[1,7]*c[3,6]*c[10,4]-2*c[1,6]*c[1,7]*c[10,6]*c[10,7]-c[1,
7]^2*c[3,5]*c[10,4]-c[1,7]^2*c[10,5]*c[10,7]-c[1,7]^2*c[10,6]^2-c[1,2]*c[1,3]*
c[1,7]-2*c[1,3]*c[1,5]*c[1,6]-c[1,4]*c[1,5]*c[3,6]-c[1,4]*c[1,6]*c[3,5]-c[1,4]
*c[1,7]*c[3,2]-2*c[1,5]*c[1,7]*c[10,6]-c[1,6]^2*c[10,6]-2*c[1,6]*c[1,7]*c[10,5
]-c[1,7]^2*c[10,2]-c[1,1]*c[1,7]-2*c[1,2]*c[1,6]-c[1,3]*c[2,6]-c[1,4]*c[4,6]-c
[1,5]^2+c[1,6]*c[2,3]+c[2,4]*c[3,6]+c[2,7]*c[10,6]+c[2,5], -c[1,3]^3*c[1,4]*c[
1,7]-c[1,3]^2*c[1,4]*c[1,7]*c[3,4]-c[1,3]^2*c[1,7]^2*c[10,4]-2*c[1,3]*c[1,4]^2
*c[1,7]*c[3,3]-2*c[1,3]*c[1,4]*c[1,7]^2*c[10,3]-c[1,3]*c[1,4]*c[1,7]*c[3,4]^2-
c[1,3]*c[1,4]*c[1,7]*c[3,7]*c[10,4]-c[1,3]*c[1,7]^2*c[3,4]*c[10,4]-c[1,3]*c[1,
7]^2*c[10,4]*c[10,7]-2*c[1,4]^2*c[1,7]*c[3,3]*c[3,4]-c[1,4]^2*c[1,7]*c[3,7]*c[
10,3]-2*c[1,4]*c[1,7]^2*c[3,3]*c[10,4]-c[1,4]*c[1,7]^2*c[3,4]*c[10,3]-c[1,4]*c
[1,7]^2*c[10,3]*c[10,7]-c[1,4]*c[1,7]*c[3,4]^3-2*c[1,4]*c[1,7]*c[3,4]*c[3,7]*c
[10,4]-c[1,4]*c[1,7]*c[3,7]*c[10,4]*c[10,7]-c[1,7]^3*c[10,3]*c[10,4]-c[1,7]^2*
c[3,4]^2*c[10,4]-c[1,7]^2*c[3,4]*c[10,4]*c[10,7]-c[1,7]^2*c[3,7]*c[10,4]^2-c[1
,7]^2*c[10,4]*c[10,7]^2-c[1,3]^2*c[1,4]*c[1,6]-c[1,3]*c[1,4]*c[1,6]*c[3,4]-2*c
[1,3]*c[1,6]*c[1,7]*c[10,4]-c[1,4]^2*c[1,6]*c[3,3]-2*c[1,4]*c[1,6]*c[1,7]*c[10
,3]-c[1,4]*c[1,6]*c[3,4]^2-c[1,4]*c[1,6]*c[3,7]*c[10,4]-c[1,4]*c[1,7]*c[3,6]*c
[10,4]-2*c[1,6]*c[1,7]*c[3,4]*c[10,4]-2*c[1,6]*c[1,7]*c[10,4]*c[10,7]-c[1,7]^2
*c[10,4]*c[10,6]-c[1,3]*c[1,4]*c[1,5]-c[1,4]*c[1,5]*c[3,4]-2*c[1,5]*c[1,7]*c[
10,4]-c[1,6]^2*c[10,4]-c[1,2]*c[1,4]-c[1,3]*c[2,4]+c[1,4]*c[2,3]-c[1,4]*c[4,4]
+c[2,4]*c[3,4]+c[2,7]*c[10,4], -c[1,3]^4*c[1,7]-3*c[1,3]^2*c[1,4]*c[1,7]*c[3,3
]-3*c[1,3]^2*c[1,7]^2*c[10,3]-2*c[1,3]*c[1,4]*c[1,7]*c[3,3]*c[3,4]-2*c[1,3]*c[
1,4]*c[1,7]*c[3,7]*c[10,3]-2*c[1,3]*c[1,7]^2*c[3,3]*c[10,4]-2*c[1,3]*c[1,7]^2*
c[10,3]*c[10,7]-c[1,4]^2*c[1,7]*c[3,3]^2-2*c[1,4]*c[1,7]^2*c[3,3]*c[10,3]-c[1,
4]*c[1,7]*c[3,3]*c[3,4]^2-c[1,4]*c[1,7]*c[3,3]*c[3,7]*c[10,4]-c[1,4]*c[1,7]*c[
3,4]*c[3,7]*c[10,3]-c[1,4]*c[1,7]*c[3,7]*c[10,3]*c[10,7]-c[1,7]^3*c[10,3]^2-c[
1,7]^2*c[3,3]*c[3,4]*c[10,4]-c[1,7]^2*c[3,3]*c[10,4]*c[10,7]-c[1,7]^2*c[3,7]*c
[10,3]*c[10,4]-c[1,7]^2*c[10,3]*c[10,7]^2-c[1,3]^3*c[1,6]-2*c[1,3]*c[1,4]*c[1,
6]*c[3,3]-4*c[1,3]*c[1,6]*c[1,7]*c[10,3]-c[1,4]*c[1,6]*c[3,3]*c[3,4]-c[1,4]*c[
1,6]*c[3,7]*c[10,3]-c[1,4]*c[1,7]*c[3,6]*c[10,3]-2*c[1,6]*c[1,7]*c[3,3]*c[10,4
]-2*c[1,6]*c[1,7]*c[10,3]*c[10,7]-c[1,7]^2*c[10,3]*c[10,6]-c[1,3]^2*c[1,5]-c[1
,4]*c[1,5]*c[3,3]-2*c[1,5]*c[1,7]*c[10,3]-c[1,6]^2*c[10,3]-c[1,2]*c[1,3]-c[1,4
]*c[4,3]+c[2,4]*c[3,3]+c[2,7]*c[10,3]-c[1,1], -c[1,2]*c[1,3]^3*c[1,7]-2*c[1,2]
*c[1,3]*c[1,4]*c[1,7]*c[3,3]-2*c[1,2]*c[1,3]*c[1,7]^2*c[10,3]-c[1,2]*c[1,4]*c[
1,7]*c[3,3]*c[3,4]-c[1,2]*c[1,4]*c[1,7]*c[3,7]*c[10,3]-c[1,2]*c[1,7]^2*c[3,3]*
c[10,4]-c[1,2]*c[1,7]^2*c[10,3]*c[10,7]-c[1,3]^2*c[1,4]*c[1,7]*c[3,2]-c[1,3]^2
*c[1,7]^2*c[10,2]-c[1,3]*c[1,4]*c[1,7]*c[3,2]*c[3,4]-c[1,3]*c[1,4]*c[1,7]*c[3,
7]*c[10,2]-c[1,3]*c[1,7]^2*c[3,2]*c[10,4]-c[1,3]*c[1,7]^2*c[10,2]*c[10,7]-c[1,
4]^2*c[1,7]*c[3,2]*c[3,3]-c[1,4]*c[1,7]^2*c[3,2]*c[10,3]-c[1,4]*c[1,7]^2*c[3,3
]*c[10,2]-c[1,4]*c[1,7]*c[3,2]*c[3,4]^2-c[1,4]*c[1,7]*c[3,2]*c[3,7]*c[10,4]-c[
1,4]*c[1,7]*c[3,4]*c[3,7]*c[10,2]-c[1,4]*c[1,7]*c[3,7]*c[10,2]*c[10,7]-c[1,7]^
3*c[10,2]*c[10,3]-c[1,7]^2*c[3,2]*c[3,4]*c[10,4]-c[1,7]^2*c[3,2]*c[10,4]*c[10,
7]-c[1,7]^2*c[3,7]*c[10,2]*c[10,4]-c[1,7]^2*c[10,2]*c[10,7]^2-c[1,1]*c[1,3]^2*
c[1,7]-c[1,1]*c[1,4]*c[1,7]*c[3,3]-c[1,1]*c[1,7]^2*c[10,3]-c[1,2]*c[1,3]^2*c[1
,6]-c[1,2]*c[1,4]*c[1,6]*c[3,3]-2*c[1,2]*c[1,6]*c[1,7]*c[10,3]-c[1,3]*c[1,4]*c
[1,6]*c[3,2]-c[1,3]*c[1,4]*c[1,7]*c[3,1]-2*c[1,3]*c[1,6]*c[1,7]*c[10,2]-c[1,3]
*c[1,7]^2*c[10,1]-c[1,4]*c[1,6]*c[3,2]*c[3,4]-c[1,4]*c[1,6]*c[3,7]*c[10,2]-c[1
,4]*c[1,7]*c[3,1]*c[3,4]-c[1,4]*c[1,7]*c[3,6]*c[10,2]-c[1,4]*c[1,7]*c[3,7]*c[
10,1]-2*c[1,6]*c[1,7]*c[3,2]*c[10,4]-2*c[1,6]*c[1,7]*c[10,2]*c[10,7]-c[1,7]^2*
c[3,1]*c[10,4]-c[1,7]^2*c[10,1]*c[10,7]-c[1,7]^2*c[10,2]*c[10,6]-c[1,1]*c[1,3]
*c[1,6]-c[1,2]*c[1,3]*c[1,5]-c[1,4]*c[1,5]*c[3,2]-c[1,4]*c[1,6]*c[3,1]-2*c[1,5
]*c[1,7]*c[10,2]-c[1,6]^2*c[10,2]-2*c[1,6]*c[1,7]*c[10,1]-c[1,1]*c[1,5]-c[1,2]
^2+c[1,2]*c[2,3]-c[1,3]*c[2,2]-c[1,4]*c[4,2]+c[2,4]*c[3,2]+c[2,7]*c[10,2]+c[2,
1], c[3,4]^4*c[3,1]+c[3,2]*c[10,1]-c[3,1]*c[10,2]-c[4,1]*c[10,3]-c[5,1]*c[10,4
]+c[3,3]^2*c[1,7]*c[1,1]*c[10,4]+2*c[3,3]^2*c[1,4]*c[1,3]*c[1,1]+c[3,7]^2*c[1,
4]*c[10,3]*c[10,1]+c[3,4]^2*c[3,3]*c[1,7]*c[10,1]+c[3,3]^2*c[1,7]*c[1,4]*c[10,
1]+c[3,3]*c[1,7]^2*c[10,3]*c[10,1]+c[3,3]*c[1,7]*c[1,3]^2*c[10,1]+3*c[3,7]*c[3
,4]^2*c[3,1]*c[10,4]+3*c[3,4]^2*c[3,3]*c[3,1]*c[1,4]+c[3,3]*c[3,1]*c[1,4]*c[1,
3]^2+c[3,7]^2*c[1,1]*c[10,4]*c[10,3]+c[3,7]*c[3,4]^2*c[1,1]*c[10,3]+c[3,7]*c[1
,7]*c[1,1]*c[10,3]^2+c[3,7]*c[1,3]^2*c[1,1]*c[10,3]+c[3,4]^2*c[3,3]*c[1,3]*c[1
,1]+2*c[3,4]*c[3,3]^2*c[1,4]*c[1,1]+c[3,4]*c[3,3]*c[1,3]^2*c[1,1]+2*c[3,7]^2*c
[3,4]*c[10,4]*c[10,1]+c[3,3]*c[1,6]*c[1,3]*c[10,1]+2*c[3,6]*c[3,4]*c[3,1]*c[10
,4]+c[3,6]*c[3,1]*c[1,4]*c[10,3]+c[3,3]*c[3,1]*c[1,6]*c[10,4]-c[3,4]^2*c[3,3]*
c[1,1]*c[10,7]-c[3,3]^2*c[1,4]*c[1,1]*c[10,7]-c[3,3]*c[1,3]^2*c[1,1]*c[10,7]+c
[3,6]*c[3,4]*c[1,1]*c[10,3]+c[3,6]*c[3,3]*c[1,1]*c[10,4]+c[3,6]*c[1,3]*c[1,1]*
c[10,3]+c[3,3]*c[1,6]*c[1,1]*c[10,3]+c[3,7]^2*c[10,7]*c[10,4]*c[10,1]+2*c[3,7]
*c[3,6]*c[10,4]*c[10,1]+c[3,7]*c[1,6]*c[10,3]*c[10,1]+c[3,6]*c[3,3]*c[1,4]*c[
10,1]+c[3,6]*c[1,7]*c[10,3]*c[10,1]+c[3,4]*c[3,3]*c[1,6]*c[10,1]-c[3,3]*c[3,1]
*c[1,4]*c[10,6]-c[3,4]*c[3,3]*c[1,1]*c[10,6]-c[3,3]*c[1,3]*c[1,1]*c[10,6]+2*c[
3,7]*c[3,4]*c[3,3]*c[1,1]*c[10,4]+c[3,7]*c[3,4]*c[1,3]*c[1,1]*c[10,3]+2*c[3,7]
*c[3,3]*c[1,4]*c[1,1]*c[10,3]+c[3,7]*c[3,3]*c[1,3]*c[1,1]*c[10,4]+c[3,4]*c[3,3
]*c[1,7]*c[1,1]*c[10,3]+2*c[3,3]*c[1,7]*c[1,3]*c[1,1]*c[10,3]+2*c[3,7]*c[3,4]*
c[3,1]*c[1,4]*c[10,3]+2*c[3,7]*c[3,3]*c[3,1]*c[1,4]*c[10,4]+c[3,7]*c[3,1]*c[1,
7]*c[10,4]*c[10,3]+c[3,7]*c[3,1]*c[1,4]*c[1,3]*c[10,3]+2*c[3,4]*c[3,3]*c[3,1]*
c[1,7]*c[10,4]+2*c[3,4]*c[3,3]*c[3,1]*c[1,4]*c[1,3]+c[3,3]*c[3,1]*c[1,7]*c[1,4
]*c[10,3]+c[3,3]*c[3,1]*c[1,7]*c[1,3]*c[10,4]+2*c[3,7]*c[3,4]*c[3,3]*c[1,4]*c[
10,1]+c[3,7]*c[3,4]*c[1,7]*c[10,3]*c[10,1]+2*c[3,7]*c[3,3]*c[1,7]*c[10,4]*c[10
,1]+c[3,7]*c[3,3]*c[1,4]*c[1,3]*c[10,1]+c[3,7]*c[1,7]*c[1,3]*c[10,3]*c[10,1]+c
[3,4]*c[3,3]*c[1,7]*c[1,3]*c[10,1]-c[3,4]*c[3,3]*c[1,3]*c[1,1]*c[10,7]-2*c[3,4
]*c[3,3]*c[3,1]*c[1,4]*c[10,7]-c[3,3]*c[3,1]*c[1,4]*c[1,3]*c[10,7]+c[3,7]*c[1,
7]*c[10,7]*c[10,3]*c[10,1]-c[3,4]*c[3,1]*c[10,5]-c[3,3]*c[1,1]*c[10,5]+c[3,7]*
c[3,4]^3*c[10,1]+c[3,7]^2*c[3,1]*c[10,4]^2+c[3,3]^2*c[3,1]*c[1,4]^2+c[3,4]^3*c
[3,3]*c[1,1]+c[3,3]*c[1,3]^3*c[1,1]+c[3,6]*c[3,4]^2*c[10,1]-c[3,4]^3*c[3,1]*c[
10,7]+c[3,5]*c[3,4]*c[10,1]+c[3,3]*c[1,5]*c[10,1]+c[3,5]*c[1,1]*c[10,3]-c[3,4]
^2*c[3,1]*c[10,6]+c[3,5]*c[3,1]*c[10,4], c[1,3]^3*c[1,7]*c[3,3]+c[1,3]^2*c[1,4
]*c[3,3]*c[3,7]+c[1,3]^2*c[1,7]*c[3,3]*c[3,4]+c[1,3]^2*c[1,7]*c[3,7]*c[10,3]+2
*c[1,3]*c[1,4]*c[1,7]*c[3,3]^2+2*c[1,3]*c[1,4]*c[3,3]*c[3,4]*c[3,7]+c[1,3]*c[1
,4]*c[3,7]^2*c[10,3]+2*c[1,3]*c[1,7]^2*c[3,3]*c[10,3]+c[1,3]*c[1,7]*c[3,3]*c[3
,4]^2+2*c[1,3]*c[1,7]*c[3,3]*c[3,7]*c[10,4]+c[1,3]*c[1,7]*c[3,4]*c[3,7]*c[10,3
]+c[1,3]*c[1,7]*c[3,7]*c[10,3]*c[10,7]+c[1,4]^2*c[3,3]^2*c[3,7]+2*c[1,4]*c[1,7
]*c[3,3]^2*c[3,4]+3*c[1,4]*c[1,7]*c[3,3]*c[3,7]*c[10,3]+3*c[1,4]*c[3,3]*c[3,4]
^2*c[3,7]+2*c[1,4]*c[3,3]*c[3,7]^2*c[10,4]+2*c[1,4]*c[3,4]*c[3,7]^2*c[10,3]+c[
1,4]*c[3,7]^2*c[10,3]*c[10,7]+c[1,7]^2*c[3,3]^2*c[10,4]+c[1,7]^2*c[3,3]*c[3,4]
*c[10,3]+c[1,7]^2*c[3,3]*c[10,3]*c[10,7]+c[1,7]^2*c[3,7]*c[10,3]^2+c[1,7]*c[3,
3]*c[3,4]^3+4*c[1,7]*c[3,3]*c[3,4]*c[3,7]*c[10,4]+2*c[1,7]*c[3,3]*c[3,7]*c[10,
4]*c[10,7]+c[1,7]*c[3,4]^2*c[3,7]*c[10,3]+c[1,7]*c[3,4]*c[3,7]*c[10,3]*c[10,7]
+2*c[1,7]*c[3,7]^2*c[10,3]*c[10,4]+c[1,7]*c[3,7]*c[10,3]*c[10,7]^2+c[3,4]^4*c[
3,7]+3*c[3,4]^2*c[3,7]^2*c[10,4]+2*c[3,4]*c[3,7]^2*c[10,4]*c[10,7]+c[3,7]^3*c[
10,4]^2+c[3,7]^2*c[10,4]*c[10,7]^2+c[1,3]^2*c[1,6]*c[3,3]+c[1,3]*c[1,4]*c[3,3]
*c[3,6]+c[1,3]*c[1,6]*c[3,3]*c[3,4]+c[1,3]*c[1,6]*c[3,7]*c[10,3]+c[1,3]*c[1,7]
*c[3,6]*c[10,3]+c[1,4]*c[1,6]*c[3,3]^2+2*c[1,4]*c[3,3]*c[3,4]*c[3,6]+2*c[1,4]*
c[3,6]*c[3,7]*c[10,3]+2*c[1,6]*c[1,7]*c[3,3]*c[10,3]+c[1,6]*c[3,3]*c[3,4]^2+2*
c[1,6]*c[3,3]*c[3,7]*c[10,4]+c[1,6]*c[3,4]*c[3,7]*c[10,3]+c[1,6]*c[3,7]*c[10,3
]*c[10,7]+2*c[1,7]*c[3,3]*c[3,6]*c[10,4]+c[1,7]*c[3,4]*c[3,6]*c[10,3]+c[1,7]*c
[3,6]*c[10,3]*c[10,7]+c[1,7]*c[3,7]*c[10,3]*c[10,6]+c[3,4]^3*c[3,6]+4*c[3,4]*c
[3,6]*c[3,7]*c[10,4]+2*c[3,6]*c[3,7]*c[10,4]*c[10,7]+c[3,7]^2*c[10,4]*c[10,6]+
c[1,3]*c[1,5]*c[3,3]+c[1,4]*c[3,3]*c[3,5]+c[1,5]*c[3,3]*c[3,4]+c[1,5]*c[3,7]*c
[10,3]+c[1,6]*c[3,6]*c[10,3]+c[1,7]*c[3,5]*c[10,3]+c[3,4]^2*c[3,5]+2*c[3,5]*c[
3,7]*c[10,4]+c[3,6]^2*c[10,4]+c[1,2]*c[3,3]+c[3,2]*c[3,4]-c[4,7]*c[10,3]-c[5,7
]*c[10,4]+c[3,1], c[3,7]*c[3,5]*c[1,7]*c[10,4]*c[10,3]+c[3,7]*c[3,5]*c[1,4]*c[
1,3]*c[10,3]+2*c[3,5]*c[3,4]*c[3,3]*c[1,7]*c[10,4]+2*c[3,5]*c[3,4]*c[3,3]*c[1,
4]*c[1,3]+c[3,5]*c[3,3]*c[1,7]*c[1,4]*c[10,3]+c[3,5]*c[3,3]*c[1,7]*c[1,3]*c[10
,4]-2*c[3,5]*c[3,4]*c[3,3]*c[1,4]*c[10,7]-c[3,5]*c[3,3]*c[1,4]*c[1,3]*c[10,7]-
c[3,4]*c[3,3]*c[1,5]*c[1,3]*c[10,7]+c[3,7]*c[1,7]*c[10,7]*c[10,5]*c[10,3]+c[3,
5]*c[3,4]^4+c[3,4]^3*c[3,2]+c[3,4]^2*c[3,1]+c[3,5]^2*c[10,4]+c[3,6]*c[10,1]-c[
3,1]*c[10,6]-c[4,5]*c[10,3]-c[5,5]*c[10,4]+c[3,3]*c[1,7]^2*c[10,5]*c[10,3]+c[3
,3]*c[1,7]*c[1,3]^2*c[10,5]+2*c[3,7]^2*c[3,4]*c[10,5]*c[10,4]+c[3,7]^2*c[1,4]*
c[10,5]*c[10,3]+c[3,7]^2*c[1,5]*c[10,4]*c[10,3]+c[3,7]*c[3,4]^2*c[1,5]*c[10,3]
+c[3,7]*c[1,7]*c[1,5]*c[10,3]^2+c[3,7]*c[1,5]*c[1,3]^2*c[10,3]+c[3,4]^2*c[3,3]
*c[1,5]*c[1,3]+2*c[3,4]*c[3,3]^2*c[1,5]*c[1,4]+c[3,4]*c[3,3]*c[1,5]*c[1,3]^2+c
[3,3]^2*c[1,7]*c[1,5]*c[10,4]+2*c[3,3]^2*c[1,5]*c[1,4]*c[1,3]+3*c[3,7]*c[3,5]*
c[3,4]^2*c[10,4]+3*c[3,5]*c[3,4]^2*c[3,3]*c[1,4]+c[3,5]*c[3,3]*c[1,4]*c[1,3]^2
+c[3,4]^2*c[3,3]*c[1,7]*c[10,5]+c[3,3]^2*c[1,7]*c[1,4]*c[10,5]+c[3,7]*c[3,3]*c
[1,4]*c[10,2]+c[3,7]*c[1,7]*c[10,3]*c[10,2]+c[3,4]*c[3,3]*c[1,7]*c[10,2]+c[3,3
]*c[1,7]*c[1,3]*c[10,2]+c[3,7]*c[3,4]*c[1,2]*c[10,3]+c[3,7]*c[3,3]*c[1,2]*c[10
,4]+c[3,7]*c[1,3]*c[1,2]*c[10,3]+c[3,4]*c[3,3]*c[1,3]*c[1,2]+c[3,3]*c[1,7]*c[1
,2]*c[10,3]+2*c[3,6]*c[3,5]*c[3,4]*c[10,4]+c[3,6]*c[3,5]*c[1,4]*c[10,3]+c[3,7]
^2*c[10,7]*c[10,5]*c[10,4]+2*c[3,7]*c[3,6]*c[10,5]*c[10,4]+c[3,7]*c[1,6]*c[10,
5]*c[10,3]+c[3,6]*c[3,3]*c[1,4]*c[10,5]+c[3,6]*c[1,7]*c[10,5]*c[10,3]+c[3,4]*c
[3,3]*c[1,6]*c[10,5]+c[3,3]*c[1,6]*c[1,3]*c[10,5]+2*c[3,7]*c[3,4]*c[3,2]*c[10,
4]+c[3,7]*c[3,2]*c[1,4]*c[10,3]+2*c[3,4]*c[3,3]*c[3,2]*c[1,4]+c[3,3]*c[3,2]*c[
1,7]*c[10,4]+c[3,3]*c[3,2]*c[1,4]*c[1,3]+c[3,3]*c[1,6]*c[1,5]*c[10,3]+c[3,5]*c
[3,3]*c[1,6]*c[10,4]-c[3,4]^2*c[3,3]*c[1,5]*c[10,7]-c[3,3]^2*c[1,5]*c[1,4]*c[
10,7]-c[3,3]*c[1,5]*c[1,3]^2*c[10,7]+c[3,6]*c[3,4]*c[1,5]*c[10,3]+c[3,6]*c[3,3
]*c[1,5]*c[10,4]+c[3,6]*c[1,5]*c[1,3]*c[10,3]-c[3,4]*c[3,3]*c[1,5]*c[10,6]-c[3
,3]*c[1,5]*c[1,3]*c[10,6]-c[3,4]*c[3,3]*c[1,2]*c[10,7]-c[3,3]*c[1,3]*c[1,2]*c[
10,7]-c[3,3]*c[3,2]*c[1,4]*c[10,7]-c[3,5]*c[3,3]*c[1,4]*c[10,6]+2*c[3,7]*c[3,4
]*c[3,3]*c[1,4]*c[10,5]+c[3,7]*c[3,4]*c[1,7]*c[10,5]*c[10,3]+2*c[3,7]*c[3,3]*c
[1,7]*c[10,5]*c[10,4]+c[3,7]*c[3,3]*c[1,4]*c[1,3]*c[10,5]+c[3,7]*c[1,7]*c[1,3]
*c[10,5]*c[10,3]+c[3,4]*c[3,3]*c[1,7]*c[1,3]*c[10,5]+2*c[3,7]*c[3,4]*c[3,3]*c[
1,5]*c[10,4]+c[3,7]*c[3,4]*c[1,5]*c[1,3]*c[10,3]+2*c[3,7]*c[3,3]*c[1,5]*c[1,4]
*c[10,3]+c[3,7]*c[3,3]*c[1,5]*c[1,3]*c[10,4]+c[3,4]*c[3,3]*c[1,7]*c[1,5]*c[10,
3]+2*c[3,3]*c[1,7]*c[1,5]*c[1,3]*c[10,3]+2*c[3,7]*c[3,5]*c[3,4]*c[1,4]*c[10,3]
+2*c[3,7]*c[3,5]*c[3,3]*c[1,4]*c[10,4]+c[3,3]^2*c[1,4]*c[1,2]+c[3,3]*c[1,3]^2*
c[1,2]+c[3,6]*c[3,4]^2*c[10,5]+c[3,7]^2*c[10,4]*c[10,2]+c[3,7]*c[3,4]^2*c[10,2
]+c[3,6]*c[3,4]*c[10,2]+c[3,3]*c[1,6]*c[10,2]+c[3,6]*c[1,2]*c[10,3]+c[3,7]*c[3
,1]*c[10,4]+c[3,3]*c[3,1]*c[1,4]-c[3,4]^2*c[3,2]*c[10,7]+c[3,6]*c[3,2]*c[10,4]
+c[3,7]*c[1,1]*c[10,3]+c[3,4]*c[3,3]*c[1,1]+c[3,3]*c[1,3]*c[1,1]+c[3,7]*c[3,4]
*c[10,1]+c[3,3]*c[1,7]*c[10,1]-c[3,5]*c[3,4]^2*c[10,6]+c[3,5]*c[1,5]*c[10,3]-c
[3,3]*c[1,2]*c[10,6]-c[3,4]*c[3,1]*c[10,7]-c[3,4]*c[3,2]*c[10,6]-c[3,3]*c[1,1]
*c[10,7]+c[3,4]^3*c[3,3]*c[1,5]+c[3,3]*c[1,5]*c[1,3]^3+c[3,7]*c[3,4]^3*c[10,5]
+c[3,7]^2*c[3,5]*c[10,4]^2+c[3,5]*c[3,3]^2*c[1,4]^2-c[3,5]*c[3,4]^3*c[10,7]+c[
3,4]^2*c[3,3]*c[1,2], 2*c[3,7]*c[3,6]*c[3,4]*c[1,4]*c[10,3]+2*c[3,7]*c[3,6]*c[
3,3]*c[1,4]*c[10,4]+c[3,7]*c[3,6]*c[1,7]*c[10,4]*c[10,3]+c[3,7]*c[3,6]*c[1,4]*
c[1,3]*c[10,3]+2*c[3,7]*c[3,4]*c[3,3]*c[1,4]*c[10,6]+c[3,7]*c[3,4]*c[1,7]*c[10
,6]*c[10,3]+2*c[3,7]*c[3,3]*c[1,7]*c[10,6]*c[10,4]+c[3,7]*c[3,3]*c[1,4]*c[1,3]
*c[10,6]+c[3,7]*c[1,7]*c[1,3]*c[10,6]*c[10,3]+c[3,4]*c[3,3]*c[1,7]*c[1,3]*c[10
,6]+c[3,4]*c[3,3]*c[1,7]*c[1,6]*c[10,3]+2*c[3,3]*c[1,7]*c[1,6]*c[1,3]*c[10,3]+
2*c[3,6]*c[3,4]*c[3,3]*c[1,7]*c[10,4]+2*c[3,6]*c[3,4]*c[3,3]*c[1,4]*c[1,3]+c[3
,6]*c[3,3]*c[1,7]*c[1,4]*c[10,3]+c[3,6]*c[3,3]*c[1,7]*c[1,3]*c[10,4]+2*c[3,7]*
c[3,4]*c[3,3]*c[1,6]*c[10,4]+c[3,7]*c[3,4]*c[1,6]*c[1,3]*c[10,3]+2*c[3,7]*c[3,
3]*c[1,6]*c[1,4]*c[10,3]+c[3,7]*c[3,3]*c[1,6]*c[1,3]*c[10,4]-2*c[3,6]*c[3,4]*c
[3,3]*c[1,4]*c[10,7]-c[3,6]*c[3,3]*c[1,4]*c[1,3]*c[10,7]-c[3,4]*c[3,3]*c[1,6]*
c[1,3]*c[10,7]+c[3,7]*c[1,7]*c[10,7]*c[10,6]*c[10,3]+c[3,6]*c[3,4]^4+c[3,5]*c[
3,4]^3+c[3,4]^2*c[3,2]+c[3,3]*c[1,1]+c[3,4]*c[3,1]+c[3,7]*c[10,1]-c[3,1]*c[10,
7]-c[4,6]*c[10,3]-c[5,6]*c[10,4]+c[3,3]*c[1,7]^2*c[10,6]*c[10,3]+c[3,3]*c[1,7]
*c[1,3]^2*c[10,6]+c[3,7]^2*c[1,6]*c[10,4]*c[10,3]+c[3,7]*c[3,4]^2*c[1,6]*c[10,
3]+c[3,7]*c[1,7]*c[1,6]*c[10,3]^2+c[3,7]*c[1,6]*c[1,3]^2*c[10,3]+c[3,4]^2*c[3,
3]*c[1,6]*c[1,3]+2*c[3,4]*c[3,3]^2*c[1,6]*c[1,4]+c[3,4]*c[3,3]*c[1,6]*c[1,3]^2
+c[3,3]^2*c[1,7]*c[1,6]*c[10,4]+2*c[3,3]^2*c[1,6]*c[1,4]*c[1,3]+3*c[3,7]*c[3,6
]*c[3,4]^2*c[10,4]+3*c[3,6]*c[3,4]^2*c[3,3]*c[1,4]+c[3,6]*c[3,3]*c[1,4]*c[1,3]
^2+c[3,7]^2*c[10,7]*c[10,6]*c[10,4]+c[3,7]*c[3,4]*c[1,5]*c[10,3]+c[3,7]*c[3,3]
*c[1,5]*c[10,4]+c[3,7]*c[1,5]*c[1,3]*c[10,3]+c[3,4]*c[3,3]*c[1,5]*c[1,3]+c[3,3
]*c[1,7]*c[1,5]*c[10,3]+c[3,7]*c[3,3]*c[1,4]*c[10,5]+c[3,7]*c[1,7]*c[10,5]*c[
10,3]+c[3,4]*c[3,3]*c[1,7]*c[10,5]+c[3,3]*c[1,7]*c[1,3]*c[10,5]+c[3,6]*c[1,7]*
c[10,6]*c[10,3]+2*c[3,7]*c[3,5]*c[3,4]*c[10,4]+c[3,7]*c[3,5]*c[1,4]*c[10,3]+2*
c[3,5]*c[3,4]*c[3,3]*c[1,4]+c[3,5]*c[3,3]*c[1,7]*c[10,4]+c[3,5]*c[3,3]*c[1,4]*
c[1,3]-c[3,4]^2*c[3,3]*c[1,6]*c[10,7]-c[3,3]^2*c[1,6]*c[1,4]*c[10,7]-c[3,3]*c[
1,6]*c[1,3]^2*c[10,7]+c[3,6]*c[3,4]*c[1,6]*c[10,3]+c[3,6]*c[1,6]*c[1,3]*c[10,3
]+2*c[3,6]*c[3,3]*c[1,6]*c[10,4]+c[3,7]*c[1,6]*c[10,6]*c[10,3]-c[3,4]*c[3,3]*c
[1,5]*c[10,7]-c[3,3]*c[1,5]*c[1,3]*c[10,7]-c[3,5]*c[3,3]*c[1,4]*c[10,7]+2*c[3,
7]*c[3,6]*c[10,6]*c[10,4]+2*c[3,7]^2*c[3,4]*c[10,6]*c[10,4]+c[3,7]^2*c[1,4]*c[
10,6]*c[10,3]+c[3,4]^2*c[3,3]*c[1,7]*c[10,6]+c[3,3]^2*c[1,7]*c[1,4]*c[10,6]-c[
3,4]*c[3,2]*c[10,7]-c[3,3]*c[1,2]*c[10,7]+c[3,4]^3*c[3,3]*c[1,6]+c[3,3]*c[1,6]
*c[1,3]^3+c[3,7]*c[3,4]^3*c[10,6]+c[3,7]^2*c[3,6]*c[10,4]^2+c[3,6]*c[3,3]^2*c[
1,4]^2+c[3,6]^2*c[1,4]*c[10,3]+c[3,3]*c[1,6]^2*c[10,3]+c[3,3]^2*c[1,5]*c[1,4]+
c[3,3]*c[1,5]*c[1,3]^2+c[3,7]^2*c[10,5]*c[10,4]+c[3,7]*c[3,4]^2*c[10,5]+c[3,4]
^2*c[3,3]*c[1,5]-c[3,6]*c[3,4]^3*c[10,7]+2*c[3,6]^2*c[3,4]*c[10,4]+c[3,7]*c[3,
2]*c[10,4]+c[3,6]*c[1,5]*c[10,3]+c[3,3]*c[3,2]*c[1,4]-c[3,5]*c[3,4]^2*c[10,7]+
2*c[3,6]*c[3,5]*c[10,4]+c[3,7]*c[1,2]*c[10,3]+c[3,4]*c[3,3]*c[1,2]+c[3,3]*c[1,
3]*c[1,2]+c[3,7]*c[3,4]*c[10,2]+c[3,3]*c[1,7]*c[10,2]+c[3,5]*c[1,6]*c[10,3], c
[1,3]^3*c[1,4]*c[3,3]+2*c[1,3]^2*c[1,4]*c[3,3]*c[3,4]-c[1,3]^2*c[1,4]*c[3,3]*c
[10,7]+c[1,3]^2*c[1,4]*c[3,7]*c[10,3]+c[1,3]^2*c[1,7]*c[3,3]*c[10,4]+2*c[1,3]*
c[1,4]^2*c[3,3]^2+2*c[1,3]*c[1,4]*c[1,7]*c[3,3]*c[10,3]+3*c[1,3]*c[1,4]*c[3,3]
*c[3,4]^2-2*c[1,3]*c[1,4]*c[3,3]*c[3,4]*c[10,7]+2*c[1,3]*c[1,4]*c[3,3]*c[3,7]*
c[10,4]+2*c[1,3]*c[1,4]*c[3,4]*c[3,7]*c[10,3]+2*c[1,3]*c[1,7]*c[3,3]*c[3,4]*c[
10,4]+c[1,3]*c[1,7]*c[3,7]*c[10,3]*c[10,4]+3*c[1,4]^2*c[3,3]^2*c[3,4]-c[1,4]^2
*c[3,3]^2*c[10,7]+2*c[1,4]^2*c[3,3]*c[3,7]*c[10,3]+2*c[1,4]*c[1,7]*c[3,3]^2*c[
10,4]+2*c[1,4]*c[1,7]*c[3,3]*c[3,4]*c[10,3]+c[1,4]*c[1,7]*c[3,7]*c[10,3]^2+4*c
[1,4]*c[3,3]*c[3,4]^3-3*c[1,4]*c[3,3]*c[3,4]^2*c[10,7]+6*c[1,4]*c[3,3]*c[3,4]*
c[3,7]*c[10,4]+3*c[1,4]*c[3,4]^2*c[3,7]*c[10,3]+2*c[1,4]*c[3,7]^2*c[10,3]*c[10
,4]+c[1,7]^2*c[3,3]*c[10,3]*c[10,4]+3*c[1,7]*c[3,3]*c[3,4]^2*c[10,4]+2*c[1,7]*
c[3,3]*c[3,7]*c[10,4]^2+2*c[1,7]*c[3,4]*c[3,7]*c[10,3]*c[10,4]+c[1,7]*c[3,7]*c
[10,3]*c[10,4]*c[10,7]+c[3,4]^5-c[3,4]^4*c[10,7]+4*c[3,4]^3*c[3,7]*c[10,4]+3*c
[3,4]*c[3,7]^2*c[10,4]^2+c[3,7]^2*c[10,4]^2*c[10,7]-c[1,3]*c[1,4]*c[3,3]*c[10,
6]+c[1,3]*c[1,4]*c[3,6]*c[10,3]+c[1,3]*c[1,6]*c[3,3]*c[10,4]+c[1,4]*c[1,6]*c[3
,3]*c[10,3]-2*c[1,4]*c[3,3]*c[3,4]*c[10,6]+2*c[1,4]*c[3,3]*c[3,6]*c[10,4]+2*c[
1,4]*c[3,4]*c[3,6]*c[10,3]+2*c[1,6]*c[3,3]*c[3,4]*c[10,4]+c[1,6]*c[3,7]*c[10,3
]*c[10,4]+c[1,7]*c[3,6]*c[10,3]*c[10,4]-c[3,4]^3*c[10,6]+3*c[3,4]^2*c[3,6]*c[
10,4]+2*c[3,6]*c[3,7]*c[10,4]^2-c[1,4]*c[3,3]*c[10,5]+c[1,4]*c[3,5]*c[10,3]+c[
1,5]*c[3,3]*c[10,4]-c[3,4]^2*c[10,5]+2*c[3,4]*c[3,5]*c[10,4]+c[3,2]*c[10,4]-c[
3,4]*c[10,2]-c[4,4]*c[10,3]-c[5,4]*c[10,4]-c[10,1], c[1,3]^4*c[3,3]+c[1,3]^3*c
[3,3]*c[3,4]-c[1,3]^3*c[3,3]*c[10,7]+c[1,3]^3*c[3,7]*c[10,3]+3*c[1,3]^2*c[1,4]
*c[3,3]^2+3*c[1,3]^2*c[1,7]*c[3,3]*c[10,3]+c[1,3]^2*c[3,3]*c[3,4]^2-c[1,3]^2*c
[3,3]*c[3,4]*c[10,7]+c[1,3]^2*c[3,3]*c[3,7]*c[10,4]+c[1,3]^2*c[3,4]*c[3,7]*c[
10,3]+4*c[1,3]*c[1,4]*c[3,3]^2*c[3,4]-2*c[1,3]*c[1,4]*c[3,3]^2*c[10,7]+4*c[1,3
]*c[1,4]*c[3,3]*c[3,7]*c[10,3]+2*c[1,3]*c[1,7]*c[3,3]^2*c[10,4]+2*c[1,3]*c[1,7
]*c[3,3]*c[3,4]*c[10,3]+2*c[1,3]*c[1,7]*c[3,7]*c[10,3]^2+c[1,3]*c[3,3]*c[3,4]^
3-c[1,3]*c[3,3]*c[3,4]^2*c[10,7]+2*c[1,3]*c[3,3]*c[3,4]*c[3,7]*c[10,4]+c[1,3]*
c[3,4]^2*c[3,7]*c[10,3]+c[1,3]*c[3,7]^2*c[10,3]*c[10,4]+c[1,4]^2*c[3,3]^3+2*c[
1,4]*c[1,7]*c[3,3]^2*c[10,3]+3*c[1,4]*c[3,3]^2*c[3,4]^2-2*c[1,4]*c[3,3]^2*c[3,
4]*c[10,7]+2*c[1,4]*c[3,3]^2*c[3,7]*c[10,4]+4*c[1,4]*c[3,3]*c[3,4]*c[3,7]*c[10
,3]+c[1,4]*c[3,7]^2*c[10,3]^2+c[1,7]^2*c[3,3]*c[10,3]^2+2*c[1,7]*c[3,3]^2*c[3,
4]*c[10,4]+c[1,7]*c[3,3]*c[3,4]^2*c[10,3]+3*c[1,7]*c[3,3]*c[3,7]*c[10,3]*c[10,
4]+c[1,7]*c[3,4]*c[3,7]*c[10,3]^2+c[1,7]*c[3,7]*c[10,3]^2*c[10,7]+c[3,3]*c[3,4
]^4-c[3,3]*c[3,4]^3*c[10,7]+3*c[3,3]*c[3,4]^2*c[3,7]*c[10,4]+c[3,3]*c[3,7]^2*c
[10,4]^2+c[3,4]^3*c[3,7]*c[10,3]+2*c[3,4]*c[3,7]^2*c[10,3]*c[10,4]+c[3,7]^2*c[
10,3]*c[10,4]*c[10,7]-c[1,3]^2*c[3,3]*c[10,6]+c[1,3]^2*c[3,6]*c[10,3]+2*c[1,3]
*c[1,6]*c[3,3]*c[10,3]-c[1,3]*c[3,3]*c[3,4]*c[10,6]+c[1,3]*c[3,3]*c[3,6]*c[10,
4]+c[1,3]*c[3,4]*c[3,6]*c[10,3]-c[1,4]*c[3,3]^2*c[10,6]+2*c[1,4]*c[3,3]*c[3,6]
*c[10,3]+c[1,6]*c[3,3]^2*c[10,4]+c[1,6]*c[3,3]*c[3,4]*c[10,3]+c[1,6]*c[3,7]*c[
10,3]^2+c[1,7]*c[3,6]*c[10,3]^2-c[3,3]*c[3,4]^2*c[10,6]+2*c[3,3]*c[3,4]*c[3,6]
*c[10,4]+c[3,4]^2*c[3,6]*c[10,3]+2*c[3,6]*c[3,7]*c[10,3]*c[10,4]-c[1,3]*c[3,3]
*c[10,5]+c[1,3]*c[3,5]*c[10,3]+c[1,5]*c[3,3]*c[10,3]-c[3,3]*c[3,4]*c[10,5]+c[3
,3]*c[3,5]*c[10,4]+c[3,4]*c[3,5]*c[10,3]+c[3,2]*c[10,3]-c[3,3]*c[10,2]-c[4,3]*
c[10,3]-c[5,3]*c[10,4], c[3,4]*c[3,3]*c[1,7]*c[1,3]*c[10,2]+2*c[3,7]*c[3,4]*c[
3,3]*c[1,2]*c[10,4]+c[3,7]*c[3,4]*c[1,3]*c[1,2]*c[10,3]+2*c[3,7]*c[3,3]*c[1,4]
*c[1,2]*c[10,3]+2*c[3,7]*c[3,4]*c[3,2]*c[1,4]*c[10,3]+2*c[3,7]*c[3,3]*c[3,2]*c
[1,4]*c[10,4]+c[3,7]*c[3,2]*c[1,7]*c[10,4]*c[10,3]+c[3,7]*c[3,2]*c[1,4]*c[1,3]
*c[10,3]+2*c[3,4]*c[3,3]*c[3,2]*c[1,7]*c[10,4]+2*c[3,4]*c[3,3]*c[3,2]*c[1,4]*c
[1,3]+c[3,3]*c[3,2]*c[1,7]*c[1,4]*c[10,3]+c[3,3]*c[3,2]*c[1,7]*c[1,3]*c[10,4]+
c[3,4]^4*c[3,2]+c[3,4]^3*c[3,1]+c[3,5]*c[10,1]-c[3,1]*c[10,5]-c[4,2]*c[10,3]-c
[5,2]*c[10,4]+2*c[3,7]^2*c[3,4]*c[10,4]*c[10,2]+c[3,7]^2*c[1,4]*c[10,3]*c[10,2
]+c[3,4]^2*c[3,3]*c[1,7]*c[10,2]+c[3,3]^2*c[1,7]*c[1,4]*c[10,2]+c[3,3]*c[1,7]^
2*c[10,3]*c[10,2]+c[3,3]*c[1,7]*c[1,3]^2*c[10,2]+c[3,7]^2*c[1,2]*c[10,4]*c[10,
3]+c[3,7]*c[3,4]^2*c[1,2]*c[10,3]+c[3,7]*c[1,7]*c[1,2]*c[10,3]^2+c[3,7]*c[1,3]
^2*c[1,2]*c[10,3]+3*c[3,7]*c[3,4]^2*c[3,2]*c[10,4]+3*c[3,4]^2*c[3,3]*c[3,2]*c[
1,4]+c[3,3]*c[3,2]*c[1,4]*c[1,3]^2+c[3,4]^2*c[3,3]*c[1,3]*c[1,2]+2*c[3,4]*c[3,
3]^2*c[1,4]*c[1,2]+c[3,4]*c[3,3]*c[1,3]^2*c[1,2]+c[3,3]^2*c[1,7]*c[1,2]*c[10,4
]+2*c[3,3]^2*c[1,4]*c[1,3]*c[1,2]+c[3,7]*c[3,3]*c[1,4]*c[10,1]+c[3,7]*c[1,7]*c
[10,3]*c[10,1]+c[3,4]*c[3,3]*c[1,7]*c[10,1]+c[3,3]*c[1,7]*c[1,3]*c[10,1]+c[3,7
]*c[3,4]*c[1,1]*c[10,3]+c[3,7]*c[3,3]*c[1,1]*c[10,4]+c[3,7]*c[1,3]*c[1,1]*c[10
,3]+c[3,7]^2*c[10,7]*c[10,4]*c[10,2]+2*c[3,7]*c[3,6]*c[10,4]*c[10,2]+c[3,4]*c[
3,3]*c[1,3]*c[1,1]+c[3,3]*c[1,7]*c[1,1]*c[10,3]+2*c[3,7]*c[3,4]*c[3,1]*c[10,4]
+c[3,7]*c[3,1]*c[1,4]*c[10,3]+2*c[3,4]*c[3,3]*c[3,1]*c[1,4]+c[3,3]*c[3,1]*c[1,
7]*c[10,4]+c[3,3]*c[3,1]*c[1,4]*c[1,3]-c[3,3]^2*c[1,4]*c[1,2]*c[10,7]-c[3,3]*c
[1,3]^2*c[1,2]*c[10,7]+c[3,6]*c[3,4]*c[1,2]*c[10,3]+c[3,6]*c[3,3]*c[1,2]*c[10,
4]+c[3,6]*c[1,3]*c[1,2]*c[10,3]+c[3,3]*c[1,6]*c[1,2]*c[10,3]+2*c[3,6]*c[3,4]*c
[3,2]*c[10,4]+c[3,6]*c[3,2]*c[1,4]*c[10,3]+c[3,3]*c[3,2]*c[1,6]*c[10,4]+c[3,7]
*c[1,6]*c[10,3]*c[10,2]+c[3,6]*c[3,3]*c[1,4]*c[10,2]+c[3,6]*c[1,7]*c[10,3]*c[
10,2]+c[3,4]*c[3,3]*c[1,6]*c[10,2]+c[3,3]*c[1,6]*c[1,3]*c[10,2]-c[3,4]^2*c[3,3
]*c[1,2]*c[10,7]-c[3,4]*c[3,3]*c[1,1]*c[10,7]-c[3,3]*c[1,3]*c[1,1]*c[10,7]-c[3
,4]*c[3,3]*c[1,2]*c[10,6]-c[3,3]*c[1,3]*c[1,2]*c[10,6]-c[3,3]*c[3,1]*c[1,4]*c[
10,7]-c[3,3]*c[3,2]*c[1,4]*c[10,6]-c[3,3]*c[1,1]*c[10,6]-c[3,4]*c[3,1]*c[10,6]
-c[3,4]*c[3,2]*c[10,5]-c[3,3]*c[1,2]*c[10,5]+c[3,3]^2*c[3,2]*c[1,4]^2+c[3,4]^3
*c[3,3]*c[1,2]+c[3,3]*c[1,3]^3*c[1,2]+c[3,7]*c[3,4]^3*c[10,2]+c[3,7]^2*c[3,2]*
c[10,4]^2-c[3,4]^3*c[3,2]*c[10,7]+c[3,4]^2*c[3,3]*c[1,1]+c[3,3]^2*c[1,4]*c[1,1
]+c[3,3]*c[1,3]^2*c[1,1]+c[3,6]*c[3,4]^2*c[10,2]+c[3,7]^2*c[10,4]*c[10,1]+c[3,
7]*c[3,4]^2*c[10,1]+c[3,6]*c[3,4]*c[10,1]+c[3,3]*c[1,6]*c[10,1]+c[3,6]*c[1,1]*
c[10,3]-c[3,4]^2*c[3,1]*c[10,7]+c[3,6]*c[3,1]*c[10,4]-c[3,4]^2*c[3,2]*c[10,6]+
c[3,5]*c[3,2]*c[10,4]+c[3,5]*c[3,4]*c[10,2]+c[3,3]*c[1,5]*c[10,2]+c[3,5]*c[1,2
]*c[10,3]+2*c[3,7]*c[3,4]*c[3,3]*c[1,4]*c[10,2]+c[3,7]*c[3,4]*c[1,7]*c[10,3]*c
[10,2]+2*c[3,7]*c[3,3]*c[1,7]*c[10,4]*c[10,2]+c[3,7]*c[3,3]*c[1,4]*c[1,3]*c[10
,2]+c[3,7]*c[1,7]*c[1,3]*c[10,3]*c[10,2]+c[3,7]*c[3,3]*c[1,3]*c[1,2]*c[10,4]+c
[3,4]*c[3,3]*c[1,7]*c[1,2]*c[10,3]+2*c[3,3]*c[1,7]*c[1,3]*c[1,2]*c[10,3]-2*c[3
,4]*c[3,3]*c[3,2]*c[1,4]*c[10,7]-c[3,3]*c[3,2]*c[1,4]*c[1,3]*c[10,7]-c[3,4]*c[
3,3]*c[1,3]*c[1,2]*c[10,7]+c[3,7]*c[1,7]*c[10,7]*c[10,3]*c[10,2], c[1,3]^4*c[1
,1]+c[1,2]*c[10,1]-c[1,1]*c[10,2]-c[2,1]*c[10,3]-c[4,1]*c[10,4]+c[1,7]^2*c[10,
7]*c[10,3]*c[10,1]+c[3,7]*c[1,6]*c[10,4]*c[10,1]+c[3,6]*c[3,4]*c[1,4]*c[10,1]+
c[3,6]*c[1,7]*c[10,4]*c[10,1]+c[3,6]*c[1,4]*c[1,3]*c[10,1]+c[3,3]*c[1,6]*c[1,4
]*c[10,1]+2*c[1,7]*c[1,6]*c[10,3]*c[10,1]-c[3,4]^2*c[3,1]*c[1,4]*c[10,7]-c[3,3
]*c[3,1]*c[1,4]^2*c[10,7]-c[3,1]*c[1,4]*c[1,3]^2*c[10,7]+c[3,6]*c[3,1]*c[1,4]*
c[10,4]+c[3,4]*c[3,1]*c[1,6]*c[10,4]+c[3,1]*c[1,6]*c[1,4]*c[10,3]+c[3,1]*c[1,6
]*c[1,3]*c[10,4]+c[3,6]*c[1,4]*c[1,1]*c[10,3]+c[3,3]*c[1,6]*c[1,1]*c[10,4]+2*c
[1,6]*c[1,3]*c[1,1]*c[10,3]+c[3,7]^2*c[1,4]*c[10,4]*c[10,1]+c[3,7]*c[3,4]^2*c[
1,4]*c[10,1]+c[3,7]*c[3,3]*c[1,4]^2*c[10,1]+c[3,7]*c[1,4]*c[1,3]^2*c[10,1]+c[3
,3]*c[1,7]^2*c[10,4]*c[10,1]+2*c[1,7]^2*c[1,3]*c[10,3]*c[10,1]+c[3,7]*c[3,1]*c
[1,7]*c[10,4]^2+c[3,7]*c[3,1]*c[1,4]^2*c[10,3]+c[3,4]^2*c[3,1]*c[1,7]*c[10,4]+
c[3,4]^2*c[3,1]*c[1,4]*c[1,3]+2*c[3,4]*c[3,3]*c[3,1]*c[1,4]^2+c[3,4]*c[3,1]*c[
1,4]*c[1,3]^2+2*c[3,3]*c[3,1]*c[1,4]^2*c[1,3]+c[3,1]*c[1,7]^2*c[10,4]*c[10,3]+
c[3,1]*c[1,7]*c[1,3]^2*c[10,4]+c[3,4]^2*c[3,3]*c[1,4]*c[1,1]+3*c[3,3]*c[1,4]*c
[1,3]^2*c[1,1]+3*c[1,7]*c[1,3]^2*c[1,1]*c[10,3]-c[3,3]*c[1,4]*c[1,1]*c[10,6]-c
[3,4]*c[3,1]*c[1,4]*c[10,6]-c[3,1]*c[1,4]*c[1,3]*c[10,6]+c[1,6]*c[1,3]^2*c[10,
1]-c[1,3]^3*c[1,1]*c[10,7]+c[3,5]*c[1,4]*c[10,1]+c[1,5]*c[1,3]*c[10,1]+c[3,1]*
c[1,5]*c[10,4]-c[1,3]^2*c[1,1]*c[10,6]+c[1,5]*c[1,1]*c[10,3]-c[3,1]*c[1,4]*c[
10,5]-c[1,3]*c[1,1]*c[10,5]+c[1,7]*c[1,3]^3*c[10,1]+c[3,4]^3*c[3,1]*c[1,4]+c[3
,1]*c[1,4]*c[1,3]^3+c[3,3]^2*c[1,4]^2*c[1,1]+c[1,7]^2*c[1,1]*c[10,3]^2+c[3,7]*
c[1,7]*c[10,7]*c[10,4]*c[10,1]-c[3,4]*c[3,1]*c[1,4]*c[1,3]*c[10,7]-c[3,4]*c[3,
3]*c[1,4]*c[1,1]*c[10,7]-2*c[3,3]*c[1,4]*c[1,3]*c[1,1]*c[10,7]+c[3,7]*c[3,4]*c
[1,7]*c[10,4]*c[10,1]+c[3,7]*c[3,4]*c[1,4]*c[1,3]*c[10,1]+2*c[3,7]*c[1,7]*c[1,
4]*c[10,3]*c[10,1]+c[3,7]*c[1,7]*c[1,3]*c[10,4]*c[10,1]+c[3,4]*c[3,3]*c[1,7]*c
[1,4]*c[10,1]+2*c[3,3]*c[1,7]*c[1,4]*c[1,3]*c[10,1]+2*c[3,7]*c[3,4]*c[3,1]*c[1
,4]*c[10,4]+c[3,7]*c[3,1]*c[1,4]*c[1,3]*c[10,4]+c[3,4]*c[3,1]*c[1,7]*c[1,4]*c[
10,3]+c[3,4]*c[3,1]*c[1,7]*c[1,3]*c[10,4]+2*c[3,3]*c[3,1]*c[1,7]*c[1,4]*c[10,4
]+2*c[3,1]*c[1,7]*c[1,4]*c[1,3]*c[10,3]+c[3,7]*c[3,4]*c[1,4]*c[1,1]*c[10,3]+c[
3,7]*c[3,3]*c[1,4]*c[1,1]*c[10,4]+c[3,7]*c[1,7]*c[1,1]*c[10,4]*c[10,3]+2*c[3,7
]*c[1,4]*c[1,3]*c[1,1]*c[10,3]+c[3,4]*c[3,3]*c[1,7]*c[1,1]*c[10,4]+2*c[3,4]*c[
3,3]*c[1,4]*c[1,3]*c[1,1]+2*c[3,3]*c[1,7]*c[1,4]*c[1,1]*c[10,3]+2*c[3,3]*c[1,7
]*c[1,3]*c[1,1]*c[10,4], c[1,3]^4*c[1,7]+c[1,3]^3*c[1,4]*c[3,7]+3*c[1,3]^2*c[1
,4]*c[1,7]*c[3,3]+c[1,3]^2*c[1,4]*c[3,4]*c[3,7]+3*c[1,3]^2*c[1,7]^2*c[10,3]+c[
1,3]^2*c[1,7]*c[3,7]*c[10,4]+2*c[1,3]*c[1,4]^2*c[3,3]*c[3,7]+2*c[1,3]*c[1,4]*c
[1,7]*c[3,3]*c[3,4]+4*c[1,3]*c[1,4]*c[1,7]*c[3,7]*c[10,3]+c[1,3]*c[1,4]*c[3,4]
^2*c[3,7]+c[1,3]*c[1,4]*c[3,7]^2*c[10,4]+2*c[1,3]*c[1,7]^2*c[3,3]*c[10,4]+2*c[
1,3]*c[1,7]^2*c[10,3]*c[10,7]+c[1,3]*c[1,7]*c[3,4]*c[3,7]*c[10,4]+c[1,3]*c[1,7
]*c[3,7]*c[10,4]*c[10,7]+c[1,4]^2*c[1,7]*c[3,3]^2+2*c[1,4]^2*c[3,3]*c[3,4]*c[3
,7]+c[1,4]^2*c[3,7]^2*c[10,3]+2*c[1,4]*c[1,7]^2*c[3,3]*c[10,3]+c[1,4]*c[1,7]*c
[3,3]*c[3,4]^2+3*c[1,4]*c[1,7]*c[3,3]*c[3,7]*c[10,4]+2*c[1,4]*c[1,7]*c[3,4]*c[
3,7]*c[10,3]+2*c[1,4]*c[1,7]*c[3,7]*c[10,3]*c[10,7]+c[1,4]*c[3,4]^3*c[3,7]+2*c
[1,4]*c[3,4]*c[3,7]^2*c[10,4]+c[1,4]*c[3,7]^2*c[10,4]*c[10,7]+c[1,7]^3*c[10,3]
^2+c[1,7]^2*c[3,3]*c[3,4]*c[10,4]+c[1,7]^2*c[3,3]*c[10,4]*c[10,7]+2*c[1,7]^2*c
[3,7]*c[10,3]*c[10,4]+c[1,7]^2*c[10,3]*c[10,7]^2+c[1,7]*c[3,4]^2*c[3,7]*c[10,4
]+c[1,7]*c[3,4]*c[3,7]*c[10,4]*c[10,7]+c[1,7]*c[3,7]^2*c[10,4]^2+c[1,7]*c[3,7]
*c[10,4]*c[10,7]^2+c[1,3]^3*c[1,6]+c[1,3]^2*c[1,4]*c[3,6]+2*c[1,3]*c[1,4]*c[1,
6]*c[3,3]+c[1,3]*c[1,4]*c[3,4]*c[3,6]+4*c[1,3]*c[1,6]*c[1,7]*c[10,3]+c[1,3]*c[
1,6]*c[3,7]*c[10,4]+c[1,3]*c[1,7]*c[3,6]*c[10,4]+c[1,4]^2*c[3,3]*c[3,6]+c[1,4]
*c[1,6]*c[3,3]*c[3,4]+2*c[1,4]*c[1,6]*c[3,7]*c[10,3]+2*c[1,4]*c[1,7]*c[3,6]*c[
10,3]+c[1,4]*c[3,4]^2*c[3,6]+2*c[1,4]*c[3,6]*c[3,7]*c[10,4]+2*c[1,6]*c[1,7]*c[
3,3]*c[10,4]+2*c[1,6]*c[1,7]*c[10,3]*c[10,7]+c[1,6]*c[3,4]*c[3,7]*c[10,4]+c[1,
6]*c[3,7]*c[10,4]*c[10,7]+c[1,7]^2*c[10,3]*c[10,6]+c[1,7]*c[3,4]*c[3,6]*c[10,4
]+c[1,7]*c[3,6]*c[10,4]*c[10,7]+c[1,7]*c[3,7]*c[10,4]*c[10,6]+c[1,3]^2*c[1,5]+
c[1,3]*c[1,4]*c[3,5]+c[1,4]*c[1,5]*c[3,3]+c[1,4]*c[3,4]*c[3,5]+2*c[1,5]*c[1,7]
*c[10,3]+c[1,5]*c[3,7]*c[10,4]+c[1,6]^2*c[10,3]+c[1,6]*c[3,6]*c[10,4]+c[1,7]*c
[3,5]*c[10,4]+c[1,2]*c[1,3]+c[1,4]*c[3,2]-c[2,7]*c[10,3]-c[4,7]*c[10,4]+c[1,1]
, 2*c[3,7]*c[3,5]*c[3,4]*c[1,4]*c[10,4]+c[3,7]*c[3,5]*c[1,4]*c[1,3]*c[10,4]+c[
3,5]*c[3,4]*c[1,7]*c[1,4]*c[10,3]+c[3,5]*c[3,4]*c[1,7]*c[1,3]*c[10,4]+2*c[3,5]
*c[3,3]*c[1,7]*c[1,4]*c[10,4]+2*c[3,5]*c[1,7]*c[1,4]*c[1,3]*c[10,3]+c[3,7]*c[3
,4]*c[1,5]*c[1,4]*c[10,3]+c[3,7]*c[3,3]*c[1,5]*c[1,4]*c[10,4]+c[3,7]*c[1,7]*c[
1,5]*c[10,4]*c[10,3]+2*c[3,7]*c[1,5]*c[1,4]*c[1,3]*c[10,3]+c[3,4]*c[3,3]*c[1,7
]*c[1,5]*c[10,4]+2*c[3,4]*c[3,3]*c[1,5]*c[1,4]*c[1,3]+2*c[3,3]*c[1,7]*c[1,5]*c
[1,4]*c[10,3]+2*c[3,3]*c[1,7]*c[1,5]*c[1,3]*c[10,4]+c[1,3]^2*c[1,1]+c[1,5]^2*c
[10,3]+c[1,3]^3*c[1,2]+c[1,5]*c[1,3]^4+c[1,6]*c[10,1]-c[1,1]*c[10,6]-c[2,5]*c[
10,3]-c[4,5]*c[10,4]+c[3,7]*c[1,4]*c[1,3]^2*c[10,5]+c[3,3]*c[1,7]^2*c[10,5]*c[
10,4]+2*c[1,7]^2*c[1,3]*c[10,5]*c[10,3]+c[3,7]*c[3,5]*c[1,7]*c[10,4]^2+c[3,7]*
c[3,5]*c[1,4]^2*c[10,3]+c[3,5]*c[3,4]^2*c[1,7]*c[10,4]+c[3,5]*c[3,4]^2*c[1,4]*
c[1,3]+2*c[3,5]*c[3,4]*c[3,3]*c[1,4]^2+c[3,5]*c[3,4]*c[1,4]*c[1,3]^2+2*c[3,5]*
c[3,3]*c[1,4]^2*c[1,3]+c[3,5]*c[1,7]^2*c[10,4]*c[10,3]+c[3,5]*c[1,7]*c[1,3]^2*
c[10,4]+c[3,4]^2*c[3,3]*c[1,5]*c[1,4]+3*c[3,3]*c[1,5]*c[1,4]*c[1,3]^2+3*c[1,7]
*c[1,5]*c[1,3]^2*c[10,3]-c[3,2]*c[1,4]*c[1,3]*c[10,7]-c[3,5]*c[3,4]*c[1,4]*c[
10,6]-c[3,5]*c[1,4]*c[1,3]*c[10,6]-c[3,3]*c[1,4]*c[1,2]*c[10,7]-c[3,3]*c[1,5]*
c[1,4]*c[10,6]-c[3,4]*c[3,2]*c[1,4]*c[10,7]+c[3,7]*c[3,4]*c[1,4]*c[10,2]+c[3,7
]*c[1,7]*c[10,4]*c[10,2]+c[3,7]*c[1,4]*c[1,3]*c[10,2]+c[3,3]*c[1,7]*c[1,4]*c[
10,2]+c[3,7]*c[1,4]*c[1,2]*c[10,3]+c[3,4]*c[3,3]*c[1,4]*c[1,2]+c[3,3]*c[1,7]*c
[1,2]*c[10,4]+2*c[3,3]*c[1,4]*c[1,3]*c[1,2]+2*c[1,7]*c[1,3]*c[1,2]*c[10,3]+c[3
,7]*c[3,2]*c[1,4]*c[10,4]+c[3,4]*c[3,2]*c[1,7]*c[10,4]+c[3,4]*c[3,2]*c[1,4]*c[
1,3]+c[3,2]*c[1,7]*c[1,4]*c[10,3]+c[3,2]*c[1,7]*c[1,3]*c[10,4]+c[1,7]^2*c[10,7
]*c[10,5]*c[10,3]+c[3,7]*c[1,6]*c[10,5]*c[10,4]+c[3,6]*c[3,4]*c[1,4]*c[10,5]+c
[3,6]*c[1,7]*c[10,5]*c[10,4]+c[3,6]*c[1,4]*c[1,3]*c[10,5]+c[3,3]*c[1,6]*c[1,4]
*c[10,5]+2*c[1,7]*c[1,6]*c[10,5]*c[10,3]-c[3,5]*c[3,4]^2*c[1,4]*c[10,7]-c[3,5]
*c[3,3]*c[1,4]^2*c[10,7]-c[3,5]*c[1,4]*c[1,3]^2*c[10,7]+c[3,6]*c[3,5]*c[1,4]*c
[10,4]+c[3,5]*c[3,4]*c[1,6]*c[10,4]+c[3,5]*c[1,6]*c[1,4]*c[10,3]+c[3,5]*c[1,6]
*c[1,3]*c[10,4]+c[3,6]*c[1,5]*c[1,4]*c[10,3]+c[3,3]*c[1,6]*c[1,5]*c[10,4]+2*c[
1,6]*c[1,5]*c[1,3]*c[10,3]+c[3,7]^2*c[1,4]*c[10,5]*c[10,4]+c[3,7]*c[3,4]^2*c[1
,4]*c[10,5]+c[3,7]*c[3,3]*c[1,4]^2*c[10,5]+c[3,5]*c[1,5]*c[10,4]-c[1,3]^2*c[1,
2]*c[10,7]+c[1,6]*c[1,2]*c[10,3]+c[3,6]*c[1,4]*c[10,2]+c[1,6]*c[1,3]*c[10,2]+c
[3,2]*c[1,6]*c[10,4]+c[3,4]*c[3,1]*c[1,4]+c[3,1]*c[1,7]*c[10,4]+c[3,1]*c[1,4]*
c[1,3]+c[3,3]*c[1,4]*c[1,1]+c[1,7]*c[1,1]*c[10,3]+c[3,7]*c[1,4]*c[10,1]+c[1,7]
*c[1,3]*c[10,1]-c[1,5]*c[1,3]^2*c[10,6]-c[3,1]*c[1,4]*c[10,7]-c[3,2]*c[1,4]*c[
10,6]-c[1,3]*c[1,1]*c[10,7]-c[1,3]*c[1,2]*c[10,6]+c[1,7]^2*c[10,3]*c[10,2]+c[1
,7]*c[1,3]^2*c[10,2]+c[3,4]^2*c[3,2]*c[1,4]+c[3,3]*c[3,2]*c[1,4]^2+c[3,2]*c[1,
4]*c[1,3]^2+c[1,6]*c[1,3]^2*c[10,5]-c[1,5]*c[1,3]^3*c[10,7]+c[1,7]*c[1,3]^3*c[
10,5]+c[3,5]*c[3,4]^3*c[1,4]+c[3,5]*c[1,4]*c[1,3]^3+c[3,3]^2*c[1,5]*c[1,4]^2+c
[1,7]^2*c[1,5]*c[10,3]^2-c[3,5]*c[3,4]*c[1,4]*c[1,3]*c[10,7]-c[3,4]*c[3,3]*c[1
,5]*c[1,4]*c[10,7]-2*c[3,3]*c[1,5]*c[1,4]*c[1,3]*c[10,7]+c[3,7]*c[1,7]*c[10,7]
*c[10,5]*c[10,4]+c[3,7]*c[3,4]*c[1,7]*c[10,5]*c[10,4]+c[3,7]*c[3,4]*c[1,4]*c[1
,3]*c[10,5]+2*c[3,7]*c[1,7]*c[1,4]*c[10,5]*c[10,3]+c[3,7]*c[1,7]*c[1,3]*c[10,5
]*c[10,4]+c[3,4]*c[3,3]*c[1,7]*c[1,4]*c[10,5]+2*c[3,3]*c[1,7]*c[1,4]*c[1,3]*c[
10,5], -c[3,6]*c[3,4]*c[1,4]*c[1,3]*c[10,7]-c[3,4]*c[3,3]*c[1,6]*c[1,4]*c[10,7
]-2*c[3,3]*c[1,6]*c[1,4]*c[1,3]*c[10,7]+c[3,7]*c[1,7]*c[10,7]*c[10,6]*c[10,4]+
c[3,7]*c[3,4]*c[1,7]*c[10,6]*c[10,4]+c[3,7]*c[3,4]*c[1,4]*c[1,3]*c[10,6]+2*c[3
,7]*c[1,7]*c[1,4]*c[10,6]*c[10,3]+c[3,7]*c[1,7]*c[1,3]*c[10,6]*c[10,4]+c[3,4]*
c[3,3]*c[1,7]*c[1,4]*c[10,6]+2*c[3,3]*c[1,7]*c[1,4]*c[1,3]*c[10,6]+2*c[3,7]*c[
3,6]*c[3,4]*c[1,4]*c[10,4]+c[3,7]*c[3,6]*c[1,4]*c[1,3]*c[10,4]+c[3,6]*c[3,4]*c
[1,7]*c[1,4]*c[10,3]+c[3,6]*c[3,4]*c[1,7]*c[1,3]*c[10,4]+2*c[3,6]*c[3,3]*c[1,7
]*c[1,4]*c[10,4]+2*c[3,6]*c[1,7]*c[1,4]*c[1,3]*c[10,3]+c[3,7]*c[3,4]*c[1,6]*c[
1,4]*c[10,3]+c[3,7]*c[3,3]*c[1,6]*c[1,4]*c[10,4]+c[3,7]*c[1,7]*c[1,6]*c[10,4]*
c[10,3]+2*c[3,7]*c[1,6]*c[1,4]*c[1,3]*c[10,3]+c[3,4]*c[3,3]*c[1,7]*c[1,6]*c[10
,4]+2*c[3,4]*c[3,3]*c[1,6]*c[1,4]*c[1,3]+2*c[3,3]*c[1,7]*c[1,6]*c[1,4]*c[10,3]
+2*c[3,3]*c[1,7]*c[1,6]*c[1,3]*c[10,4]+c[1,3]^2*c[1,2]+c[1,5]*c[1,3]^3+c[1,6]*
c[1,3]^4+c[1,7]*c[10,1]+c[1,3]*c[1,1]+c[3,1]*c[1,4]-c[1,1]*c[10,7]-c[2,6]*c[10
,3]-c[4,6]*c[10,4]+c[3,7]*c[3,4]*c[1,4]*c[10,5]+c[3,7]*c[1,7]*c[10,5]*c[10,4]+
c[3,7]*c[1,4]*c[1,3]*c[10,5]+c[3,3]*c[1,7]*c[1,4]*c[10,5]+c[3,7]*c[1,5]*c[1,4]
*c[10,3]+c[3,4]*c[3,3]*c[1,5]*c[1,4]+c[3,3]*c[1,7]*c[1,5]*c[10,4]+2*c[3,3]*c[1
,5]*c[1,4]*c[1,3]+2*c[1,7]*c[1,5]*c[1,3]*c[10,3]+c[3,7]*c[3,5]*c[1,4]*c[10,4]+
c[3,5]*c[3,4]*c[1,7]*c[10,4]+c[3,5]*c[3,4]*c[1,4]*c[1,3]+c[3,5]*c[1,7]*c[1,4]*
c[10,3]+c[3,5]*c[1,7]*c[1,3]*c[10,4]+c[1,7]^2*c[10,7]*c[10,6]*c[10,3]+c[3,7]*c
[1,6]*c[10,6]*c[10,4]-c[3,6]*c[3,4]^2*c[1,4]*c[10,7]-c[3,6]*c[3,3]*c[1,4]^2*c[
10,7]-c[3,6]*c[1,4]*c[1,3]^2*c[10,7]+c[3,6]*c[3,4]*c[1,6]*c[10,4]+2*c[3,6]*c[1
,6]*c[1,4]*c[10,3]+c[3,6]*c[1,6]*c[1,3]*c[10,4]+c[3,7]^2*c[1,4]*c[10,6]*c[10,4
]+c[3,7]*c[3,4]^2*c[1,4]*c[10,6]+c[3,7]*c[3,3]*c[1,4]^2*c[10,6]+c[3,7]*c[1,4]*
c[1,3]^2*c[10,6]+c[3,3]*c[1,7]^2*c[10,6]*c[10,4]+2*c[1,7]^2*c[1,3]*c[10,6]*c[
10,3]+c[3,7]*c[3,6]*c[1,7]*c[10,4]^2+c[3,7]*c[3,6]*c[1,4]^2*c[10,3]+c[3,6]*c[3
,4]^2*c[1,7]*c[10,4]+c[3,6]*c[3,4]^2*c[1,4]*c[1,3]+2*c[3,6]*c[3,4]*c[3,3]*c[1,
4]^2+c[3,6]*c[3,4]*c[1,4]*c[1,3]^2+2*c[3,6]*c[3,3]*c[1,4]^2*c[1,3]+c[3,6]*c[1,
7]^2*c[10,4]*c[10,3]+c[3,6]*c[1,7]*c[1,3]^2*c[10,4]+c[3,4]^2*c[3,3]*c[1,6]*c[1
,4]+3*c[3,3]*c[1,6]*c[1,4]*c[1,3]^2+3*c[1,7]*c[1,6]*c[1,3]^2*c[10,3]+c[3,6]*c[
1,7]*c[10,6]*c[10,4]-c[3,3]*c[1,5]*c[1,4]*c[10,7]+2*c[1,7]*c[1,6]*c[10,6]*c[10
,3]-c[3,5]*c[3,4]*c[1,4]*c[10,7]-c[3,5]*c[1,4]*c[1,3]*c[10,7]+c[3,6]*c[1,5]*c[
10,4]-c[1,5]*c[1,3]^2*c[10,7]+2*c[1,6]*c[1,5]*c[10,3]+c[3,5]*c[1,6]*c[10,4]+c[
3,4]*c[3,2]*c[1,4]+c[3,2]*c[1,7]*c[10,4]+c[3,2]*c[1,4]*c[1,3]+c[3,3]*c[1,4]*c[
1,2]+c[1,7]*c[1,2]*c[10,3]+c[3,7]*c[1,4]*c[10,2]+c[1,7]*c[1,3]*c[10,2]-c[3,2]*
c[1,4]*c[10,7]-c[1,3]*c[1,2]*c[10,7]+c[1,7]^2*c[10,5]*c[10,3]+c[1,7]*c[1,3]^2*
c[10,5]+c[3,5]*c[3,4]^2*c[1,4]+c[3,5]*c[3,3]*c[1,4]^2+c[3,5]*c[1,4]*c[1,3]^2+c
[3,6]^2*c[1,4]*c[10,4]-c[1,6]*c[1,3]^3*c[10,7]+c[3,3]*c[1,6]^2*c[10,4]+2*c[1,6
]^2*c[1,3]*c[10,3]+c[1,7]*c[1,3]^3*c[10,6]+c[3,6]*c[3,4]^3*c[1,4]+c[3,6]*c[1,4
]*c[1,3]^3+c[3,3]^2*c[1,6]*c[1,4]^2+c[1,7]^2*c[1,6]*c[10,3]^2, c[1,3]^4*c[1,4]
+c[1,3]^3*c[1,4]*c[3,4]-c[1,3]^3*c[1,4]*c[10,7]+c[1,3]^3*c[1,7]*c[10,4]+3*c[1,
3]^2*c[1,4]^2*c[3,3]+3*c[1,3]^2*c[1,4]*c[1,7]*c[10,3]+c[1,3]^2*c[1,4]*c[3,4]^2
-c[1,3]^2*c[1,4]*c[3,4]*c[10,7]+c[1,3]^2*c[1,4]*c[3,7]*c[10,4]+c[1,3]^2*c[1,7]
*c[3,4]*c[10,4]+4*c[1,3]*c[1,4]^2*c[3,3]*c[3,4]-2*c[1,3]*c[1,4]^2*c[3,3]*c[10,
7]+2*c[1,3]*c[1,4]^2*c[3,7]*c[10,3]+4*c[1,3]*c[1,4]*c[1,7]*c[3,3]*c[10,4]+2*c[
1,3]*c[1,4]*c[1,7]*c[3,4]*c[10,3]+c[1,3]*c[1,4]*c[3,4]^3-c[1,3]*c[1,4]*c[3,4]^
2*c[10,7]+2*c[1,3]*c[1,4]*c[3,4]*c[3,7]*c[10,4]+2*c[1,3]*c[1,7]^2*c[10,3]*c[10
,4]+c[1,3]*c[1,7]*c[3,4]^2*c[10,4]+c[1,3]*c[1,7]*c[3,7]*c[10,4]^2+c[1,4]^3*c[3
,3]^2+2*c[1,4]^2*c[1,7]*c[3,3]*c[10,3]+3*c[1,4]^2*c[3,3]*c[3,4]^2-2*c[1,4]^2*c
[3,3]*c[3,4]*c[10,7]+2*c[1,4]^2*c[3,3]*c[3,7]*c[10,4]+2*c[1,4]^2*c[3,4]*c[3,7]
*c[10,3]+c[1,4]*c[1,7]^2*c[10,3]^2+4*c[1,4]*c[1,7]*c[3,3]*c[3,4]*c[10,4]+c[1,4
]*c[1,7]*c[3,4]^2*c[10,3]+3*c[1,4]*c[1,7]*c[3,7]*c[10,3]*c[10,4]+c[1,4]*c[3,4]
^4-c[1,4]*c[3,4]^3*c[10,7]+3*c[1,4]*c[3,4]^2*c[3,7]*c[10,4]+c[1,4]*c[3,7]^2*c[
10,4]^2+c[1,7]^2*c[3,3]*c[10,4]^2+c[1,7]^2*c[3,4]*c[10,3]*c[10,4]+c[1,7]^2*c[
10,3]*c[10,4]*c[10,7]+c[1,7]*c[3,4]^3*c[10,4]+2*c[1,7]*c[3,4]*c[3,7]*c[10,4]^2
+c[1,7]*c[3,7]*c[10,4]^2*c[10,7]-c[1,3]^2*c[1,4]*c[10,6]+c[1,3]^2*c[1,6]*c[10,
4]+2*c[1,3]*c[1,4]*c[1,6]*c[10,3]-c[1,3]*c[1,4]*c[3,4]*c[10,6]+c[1,3]*c[1,4]*c
[3,6]*c[10,4]+c[1,3]*c[1,6]*c[3,4]*c[10,4]-c[1,4]^2*c[3,3]*c[10,6]+c[1,4]^2*c[
3,6]*c[10,3]+2*c[1,4]*c[1,6]*c[3,3]*c[10,4]+c[1,4]*c[1,6]*c[3,4]*c[10,3]-c[1,4
]*c[3,4]^2*c[10,6]+2*c[1,4]*c[3,4]*c[3,6]*c[10,4]+2*c[1,6]*c[1,7]*c[10,3]*c[10
,4]+c[1,6]*c[3,4]^2*c[10,4]+c[1,6]*c[3,7]*c[10,4]^2+c[1,7]*c[3,6]*c[10,4]^2-c[
1,3]*c[1,4]*c[10,5]+c[1,3]*c[1,5]*c[10,4]+c[1,4]*c[1,5]*c[10,3]-c[1,4]*c[3,4]*
c[10,5]+c[1,4]*c[3,5]*c[10,4]+c[1,5]*c[3,4]*c[10,4]+c[1,2]*c[10,4]-c[1,4]*c[10
,2]-c[2,4]*c[10,3]-c[4,4]*c[10,4], c[1,3]^5-c[1,3]^4*c[10,7]+4*c[1,3]^3*c[1,4]
*c[3,3]+4*c[1,3]^3*c[1,7]*c[10,3]+3*c[1,3]^2*c[1,4]*c[3,3]*c[3,4]-3*c[1,3]^2*c
[1,4]*c[3,3]*c[10,7]+3*c[1,3]^2*c[1,4]*c[3,7]*c[10,3]+3*c[1,3]^2*c[1,7]*c[3,3]
*c[10,4]+3*c[1,3]*c[1,4]^2*c[3,3]^2+6*c[1,3]*c[1,4]*c[1,7]*c[3,3]*c[10,3]+2*c[
1,3]*c[1,4]*c[3,3]*c[3,4]^2-2*c[1,3]*c[1,4]*c[3,3]*c[3,4]*c[10,7]+2*c[1,3]*c[1
,4]*c[3,3]*c[3,7]*c[10,4]+2*c[1,3]*c[1,4]*c[3,4]*c[3,7]*c[10,3]+3*c[1,3]*c[1,7
]^2*c[10,3]^2+2*c[1,3]*c[1,7]*c[3,3]*c[3,4]*c[10,4]+2*c[1,3]*c[1,7]*c[3,7]*c[
10,3]*c[10,4]+2*c[1,4]^2*c[3,3]^2*c[3,4]-c[1,4]^2*c[3,3]^2*c[10,7]+2*c[1,4]^2*
c[3,3]*c[3,7]*c[10,3]+2*c[1,4]*c[1,7]*c[3,3]^2*c[10,4]+2*c[1,4]*c[1,7]*c[3,3]*
c[3,4]*c[10,3]+2*c[1,4]*c[1,7]*c[3,7]*c[10,3]^2+c[1,4]*c[3,3]*c[3,4]^3-c[1,4]*
c[3,3]*c[3,4]^2*c[10,7]+2*c[1,4]*c[3,3]*c[3,4]*c[3,7]*c[10,4]+c[1,4]*c[3,4]^2*
c[3,7]*c[10,3]+c[1,4]*c[3,7]^2*c[10,3]*c[10,4]+2*c[1,7]^2*c[3,3]*c[10,3]*c[10,
4]+c[1,7]^2*c[10,3]^2*c[10,7]+c[1,7]*c[3,3]*c[3,4]^2*c[10,4]+c[1,7]*c[3,3]*c[3
,7]*c[10,4]^2+c[1,7]*c[3,4]*c[3,7]*c[10,3]*c[10,4]+c[1,7]*c[3,7]*c[10,3]*c[10,
4]*c[10,7]-c[1,3]^3*c[10,6]+3*c[1,3]^2*c[1,6]*c[10,3]-2*c[1,3]*c[1,4]*c[3,3]*c
[10,6]+2*c[1,3]*c[1,4]*c[3,6]*c[10,3]+2*c[1,3]*c[1,6]*c[3,3]*c[10,4]+2*c[1,4]*
c[1,6]*c[3,3]*c[10,3]-c[1,4]*c[3,3]*c[3,4]*c[10,6]+c[1,4]*c[3,3]*c[3,6]*c[10,4
]+c[1,4]*c[3,4]*c[3,6]*c[10,3]+2*c[1,6]*c[1,7]*c[10,3]^2+c[1,6]*c[3,3]*c[3,4]*
c[10,4]+c[1,6]*c[3,7]*c[10,3]*c[10,4]+c[1,7]*c[3,6]*c[10,3]*c[10,4]-c[1,3]^2*c
[10,5]+2*c[1,3]*c[1,5]*c[10,3]-c[1,4]*c[3,3]*c[10,5]+c[1,4]*c[3,5]*c[10,3]+c[1
,5]*c[3,3]*c[10,4]+c[1,2]*c[10,3]-c[1,3]*c[10,2]-c[2,3]*c[10,3]-c[4,3]*c[10,4]
-c[10,1], -c[3,4]*c[3,3]*c[1,4]*c[1,2]*c[10,7]-2*c[3,3]*c[1,4]*c[1,3]*c[1,2]*c
[10,7]-c[3,4]*c[3,2]*c[1,4]*c[1,3]*c[10,7]+c[3,7]*c[1,7]*c[10,7]*c[10,4]*c[10,
2]+c[3,7]*c[3,4]*c[1,7]*c[10,4]*c[10,2]+c[3,7]*c[3,4]*c[1,4]*c[1,3]*c[10,2]+2*
c[3,7]*c[1,7]*c[1,4]*c[10,3]*c[10,2]+c[3,7]*c[1,7]*c[1,3]*c[10,4]*c[10,2]+c[3,
4]^2*c[3,3]*c[1,4]*c[1,2]+3*c[3,3]*c[1,4]*c[1,3]^2*c[1,2]+3*c[1,7]*c[1,3]^2*c[
1,2]*c[10,3]-c[3,4]*c[3,1]*c[1,4]*c[10,7]-c[3,1]*c[1,4]*c[1,3]*c[10,7]-c[3,4]*
c[3,2]*c[1,4]*c[10,6]-c[3,2]*c[1,4]*c[1,3]*c[10,6]-c[3,3]*c[1,4]*c[1,1]*c[10,7
]-c[3,3]*c[1,4]*c[1,2]*c[10,6]+c[1,3]^3*c[1,1]+c[1,3]^4*c[1,2]+c[1,5]*c[10,1]-
c[1,1]*c[10,5]-c[2,2]*c[10,3]-c[4,2]*c[10,4]+c[3,4]*c[3,3]*c[1,7]*c[1,4]*c[10,
2]+2*c[3,3]*c[1,7]*c[1,4]*c[1,3]*c[10,2]+2*c[3,7]*c[3,4]*c[3,2]*c[1,4]*c[10,4]
+c[3,7]*c[3,2]*c[1,4]*c[1,3]*c[10,4]+c[3,4]*c[3,2]*c[1,7]*c[1,4]*c[10,3]+c[3,4
]*c[3,2]*c[1,7]*c[1,3]*c[10,4]+2*c[3,3]*c[3,2]*c[1,7]*c[1,4]*c[10,4]+2*c[3,2]*
c[1,7]*c[1,4]*c[1,3]*c[10,3]+c[3,7]*c[3,4]*c[1,4]*c[1,2]*c[10,3]+c[3,7]*c[3,3]
*c[1,4]*c[1,2]*c[10,4]+c[3,7]*c[1,7]*c[1,2]*c[10,4]*c[10,3]+2*c[3,7]*c[1,4]*c[
1,3]*c[1,2]*c[10,3]+c[3,4]*c[3,3]*c[1,7]*c[1,2]*c[10,4]+2*c[3,4]*c[3,3]*c[1,4]
*c[1,3]*c[1,2]+2*c[3,3]*c[1,7]*c[1,4]*c[1,2]*c[10,3]+2*c[3,3]*c[1,7]*c[1,3]*c[
1,2]*c[10,4]+c[1,6]*c[1,1]*c[10,3]+c[3,6]*c[1,4]*c[10,1]+c[1,6]*c[1,3]*c[10,1]
+c[3,1]*c[1,6]*c[10,4]-c[1,3]^2*c[1,2]*c[10,6]+c[1,5]*c[1,2]*c[10,3]+c[3,5]*c[
1,4]*c[10,2]-c[3,1]*c[1,4]*c[10,6]-c[3,2]*c[1,4]*c[10,5]-c[1,3]*c[1,2]*c[10,5]
-c[1,3]*c[1,1]*c[10,6]+c[1,7]^2*c[10,3]*c[10,1]+c[1,7]*c[1,3]^2*c[10,1]+c[3,4]
^2*c[3,1]*c[1,4]+c[3,3]*c[3,1]*c[1,4]^2+c[3,1]*c[1,4]*c[1,3]^2+c[1,6]*c[1,3]^2
*c[10,2]-c[1,3]^3*c[1,2]*c[10,7]+c[1,7]*c[1,3]^3*c[10,2]+c[3,4]^3*c[3,2]*c[1,4
]+c[3,2]*c[1,4]*c[1,3]^3+c[3,3]^2*c[1,4]^2*c[1,2]+c[1,7]^2*c[1,2]*c[10,3]^2+c[
3,7]*c[3,4]*c[1,4]*c[10,1]+c[3,7]*c[1,7]*c[10,4]*c[10,1]+c[3,7]*c[1,4]*c[1,3]*
c[10,1]+c[3,3]*c[1,7]*c[1,4]*c[10,1]+c[3,7]*c[1,4]*c[1,1]*c[10,3]+c[3,4]*c[3,3
]*c[1,4]*c[1,1]+c[3,3]*c[1,7]*c[1,1]*c[10,4]+2*c[3,3]*c[1,4]*c[1,3]*c[1,1]+2*c
[1,7]*c[1,3]*c[1,1]*c[10,3]+c[3,7]*c[3,1]*c[1,4]*c[10,4]+c[3,4]*c[3,1]*c[1,7]*
c[10,4]+c[3,4]*c[3,1]*c[1,4]*c[1,3]+c[3,1]*c[1,7]*c[1,4]*c[10,3]+c[3,1]*c[1,7]
*c[1,3]*c[10,4]+c[1,7]^2*c[10,7]*c[10,3]*c[10,2]+c[3,7]*c[1,6]*c[10,4]*c[10,2]
+c[3,6]*c[3,4]*c[1,4]*c[10,2]+c[3,6]*c[1,7]*c[10,4]*c[10,2]+c[3,6]*c[1,4]*c[1,
3]*c[10,2]+c[3,3]*c[1,6]*c[1,4]*c[10,2]+2*c[1,7]*c[1,6]*c[10,3]*c[10,2]-c[3,4]
^2*c[3,2]*c[1,4]*c[10,7]-c[3,3]*c[3,2]*c[1,4]^2*c[10,7]-c[3,2]*c[1,4]*c[1,3]^2
*c[10,7]+c[3,6]*c[3,2]*c[1,4]*c[10,4]+c[3,4]*c[3,2]*c[1,6]*c[10,4]+c[3,2]*c[1,
6]*c[1,4]*c[10,3]+c[3,2]*c[1,6]*c[1,3]*c[10,4]+c[3,6]*c[1,4]*c[1,2]*c[10,3]+c[
3,3]*c[1,6]*c[1,2]*c[10,4]+2*c[1,6]*c[1,3]*c[1,2]*c[10,3]+c[3,7]^2*c[1,4]*c[10
,4]*c[10,2]+c[3,7]*c[3,4]^2*c[1,4]*c[10,2]+c[3,7]*c[3,3]*c[1,4]^2*c[10,2]+c[3,
7]*c[1,4]*c[1,3]^2*c[10,2]+c[3,3]*c[1,7]^2*c[10,4]*c[10,2]+2*c[1,7]^2*c[1,3]*c
[10,3]*c[10,2]+c[3,7]*c[3,2]*c[1,7]*c[10,4]^2+c[3,7]*c[3,2]*c[1,4]^2*c[10,3]+c
[3,4]^2*c[3,2]*c[1,7]*c[10,4]+c[3,4]^2*c[3,2]*c[1,4]*c[1,3]+2*c[3,4]*c[3,3]*c[
3,2]*c[1,4]^2+c[3,4]*c[3,2]*c[1,4]*c[1,3]^2+2*c[3,3]*c[3,2]*c[1,4]^2*c[1,3]+c[
3,2]*c[1,7]^2*c[10,4]*c[10,3]+c[3,2]*c[1,7]*c[1,3]^2*c[10,4]+c[1,5]*c[1,3]*c[
10,2]+c[3,2]*c[1,5]*c[10,4]-c[1,3]^2*c[1,1]*c[10,7]];


==> ancillary/GenericMarkedSets.txt <==



#Border Marked Set
BM := [-c[1,7]*x[1]^4-c[1,6]*x[1]^3-c[1,5]*x[1]^2-c[1,2]*x[1]-c[1,3]*x[2]-c[1,
4]*x[3]+x[1]*x[2]-c[1,1], -c[2,7]*x[1]^4-c[2,6]*x[1]^3-c[2,5]*x[1]^2-c[2,2]*x[
1]-c[2,3]*x[2]-c[2,4]*x[3]+x[2]^2-c[2,1], -c[3,7]*x[1]^4-c[3,6]*x[1]^3-c[3,5]*
x[1]^2-c[3,2]*x[1]-c[3,3]*x[2]-c[3,4]*x[3]+x[1]*x[3]-c[3,1], -c[4,7]*x[1]^4-c[
4,6]*x[1]^3-c[4,5]*x[1]^2-c[4,2]*x[1]-c[4,3]*x[2]-c[4,4]*x[3]+x[2]*x[3]-c[4,1]
, -c[5,7]*x[1]^4-c[5,6]*x[1]^3-c[5,5]*x[1]^2-c[5,2]*x[1]-c[5,3]*x[2]-c[5,4]*x[
3]+x[3]^2-c[5,1], -c[6,7]*x[1]^4-c[6,6]*x[1]^3-c[6,5]*x[1]^2+x[1]^2*x[2]-c[6,2
]*x[1]-c[6,3]*x[2]-c[6,4]*x[3]-c[6,1], -c[7,7]*x[1]^4-c[7,6]*x[1]^3-c[7,5]*x[1
]^2+x[1]^2*x[3]-c[7,2]*x[1]-c[7,3]*x[2]-c[7,4]*x[3]-c[7,1], -c[8,7]*x[1]^4-c[8
,6]*x[1]^3+x[1]^3*x[2]-c[8,5]*x[1]^2-c[8,2]*x[1]-c[8,3]*x[2]-c[8,4]*x[3]-c[8,1
], -c[9,7]*x[1]^4-c[9,6]*x[1]^3+x[1]^3*x[3]-c[9,5]*x[1]^2-c[9,2]*x[1]-c[9,3]*x
[2]-c[9,4]*x[3]-c[9,1], -c[10,7]*x[1]^4+x[1]^5-c[10,6]*x[1]^3-c[10,5]*x[1]^2-c
[10,2]*x[1]-c[10,3]*x[2]-c[10,4]*x[3]-c[10,1], -c[11,7]*x[1]^4+x[1]^4*x[2]-c[
11,6]*x[1]^3-c[11,5]*x[1]^2-c[11,2]*x[1]-c[11,3]*x[2]-c[11,4]*x[3]-c[11,1], -c
[12,7]*x[1]^4+x[1]^4*x[3]-c[12,6]*x[1]^3-c[12,5]*x[1]^2-c[12,2]*x[1]-c[12,3]*x
[2]-c[12,4]*x[3]-c[12,1]];

#Pommaret marked set
PM := [-c[5,7]*x[1]^4-c[5,6]*x[1]^3-c[5,5]*x[1]^2-c[5,2]*x[1]-c[5,3]*x[2]-c[5,
4]*x[3]+x[3]^2-c[5,1], -c[4,7]*x[1]^4-c[4,6]*x[1]^3-c[4,5]*x[1]^2-c[4,2]*x[1]-
c[4,3]*x[2]-c[4,4]*x[3]+x[2]*x[3]-c[4,1], -c[3,7]*x[1]^4-c[3,6]*x[1]^3-c[3,5]*
x[1]^2-c[3,2]*x[1]-c[3,3]*x[2]-c[3,4]*x[3]+x[1]*x[3]-c[3,1], -c[2,7]*x[1]^4-c[
2,6]*x[1]^3-c[2,5]*x[1]^2-c[2,2]*x[1]-c[2,3]*x[2]-c[2,4]*x[3]+x[2]^2-c[2,1], -
c[1,7]*x[1]^4-c[1,6]*x[1]^3-c[1,5]*x[1]^2-c[1,2]*x[1]-c[1,3]*x[2]-c[1,4]*x[3]+
x[1]*x[2]-c[1,1], -c[10,7]*x[1]^4+x[1]^5-c[10,6]*x[1]^3-c[10,5]*x[1]^2-c[10,2]
*x[1]-c[10,3]*x[2]-c[10,4]*x[3]-c[10,1]];

#terms of the border not in the Pommaret basis
x[2]*x[1]^2, x[3]*x[1]^2, x[2]*x[1]^3, x[3]*x[1]^3, x[2]*x[1]^4, x[3]*x[1]^4;

#parameters tilde C that can be eliminated from the border marked scheme
tildeC := [c[6,1], c[6,2], c[6,3], c[6,4], c[6,5], c[6,6], c[6,7], c[7,1], c[7
,2], c[7,3], c[7,4], c[7,5], c[7,6], c[7,7], c[8,1], c[8,2], c[8,3], c[8,4], c
[8,5], c[8,6], c[8,7], c[9,1], c[9,2], c[9,3], c[9,4], c[9,5], c[9,6], c[9,7],
c[11,1], c[11,2], c[11,3], c[11,4], c[11,5], c[11,6], c[11,7], c[12,1], c[12,2
], c[12,3], c[12,4], c[12,5], c[12,6], c[12,7]];

